Optimization of Embedded Element Patterns of Reactively Loaded Antenna Arrays

This paper introduces a framework for synthesizing reactively loaded antennas and antenna arrays. The framework comprises two main components: computing the fundamental bound using the semi-definite relaxation and finding a realizable solution via optimization on a Riemannian manifold. The embedded element patterns are subject to the optimization with two distinct goals under study: focusing the radiation in a single direction or synthesizing patterns with desired shapes. The reactive terminations of passive antenna elements serve as optimization variables. We demonstrate the framework using a connected bowtie-slot antenna and antenna array with both beam-focusing and beam-shaping targets. The tests show that the optimization on the Riemannian manifold yields superior results compared to existing methods, such as the genetic algorithm. This is particularly evident in the most complex and extensive problem, which requires the synthesis of shaped embedded element patterns for a sparse reactively loaded antenna array with a limited field of view.

==> Figures/complexity/cost_ga_N1.txt <==
1,1166.39070128092
2,1092.38640347332
3,1066.61582868899
4,1055.71176248638
5,1041.31978435671
6,1033.26782487696
7,1037.44052290458
8,1031.58375372823
9,1040.06851331414
10,1035.95087315718
11,1042.17215762957
12,1032.04372117829
13,1029.33191819881
14,1032.03596737748
15,1033.25717502489
16,1031.44620728292
17,1032.54642957628
18,1030.18958101375
19,1030.29085136619
20,1038.41290440535
21,1023.06011033269
22,1021.06268224258
23,1022.90383142404
24,1019.95207149916
25,1022.56882107361
26,1023.0296887232
27,1020.64626829847
28,1031.88172569559
29,1011.07383499527
30,1020.65488627496
31,1033.47335564637
32,1036.10700420464
33,1048.44734901373
34,1016.48098823185
35,1027.22623761156
36,1036.9670396436
37,1024.13065577285
38,1027.59833172896
39,1044.80671788692
40,1040.38152152996
41,1021.59102164364
42,1036.46107746889
43,1033.47131214703
44,1044.97118512048
45,1041.86555542877
46,1029.24617711983
47,1037.18856787134
48,1036.1080528583
49,1022.93070601961
50,1035.54949668261


==> Figures/complexity/cost_ga_N2.txt <==
1,572.049629091321
2,569.621650846288
3,569.255355176555
4,496.434949955698
5,496.248543583192
6,469.090953315934
7,466.309320121681
8,459.32531021786
9,458.786283415747
10,448.037868693728
11,445.349083222233
12,447.911021574868
13,448.437574607525
14,448.64691002513
15,444.117533848105
16,450.312107989423
17,451.746621571426
18,454.225977585568
19,448.048154516556
20,448.03455564981
21,448.89681065701
22,449.195484945406
23,443.924921018354
24,446.827110448257
25,449.258731694869
26,456.504628090543
27,449.312991810446
28,445.813950935306
29,447.054278558203
30,454.365321365672
31,450.564603971778
32,455.073205163782
33,442.272438239747
34,455.569045733393
35,446.553101940286
36,444.661314194735
37,451.645485804786
38,450.26213975811
39,447.196589997367
40,449.94466030093
41,451.875846501401
42,453.022112297948
43,452.94296617731
44,447.948327965317
45,451.804895026902
46,453.672896403609
47,437.623012142382
48,461.086710959523
49,452.875124791808
50,449.415980912186


==> Figures/complexity/cost_ga_N3.txt <==
1,372.995799424206
2,372.841013861276
3,370.59373089208
4,370.337465930956
5,369.938946936847
6,298.081843895933
7,297.851672261628
8,296.504839270239
9,269.77420534798
10,267.756189730309
11,267.972073669102
12,262.789669736356
13,262.653408205275
14,260.543512938648
15,252.201896608692
16,256.461612474916
17,251.694905854309
18,261.224074413854
19,263.500914596968
20,264.703429696151
21,257.29771456014
22,256.716724602865
23,277.137121231801
24,261.01747106547
25,288.942742332329
26,261.483555849797
27,260.63469381432
28,266.469093387438
29,260.536919849693
30,256.381244156963
31,265.71112832792
32,257.156363142412
33,263.071793757797
34,260.825460627825
35,258.804175461089
36,255.253964929948
37,264.380826984944
38,266.982063909335
39,260.912641517296
40,270.749202807865
41,267.202618406719
42,262.311472576137
43,270.057625357652
44,293.018962632749
45,258.079923092611
46,259.953755043741
47,265.296315766768
48,263.244041523071
49,262.236088078576
50,260.724770576089


==> Figures/complexity/cost_ga_N4.txt <==
1,273.464496956633
2,273.316167028912
3,273.146801839286
4,271.064896114496
5,270.854480960676
6,270.582122866513
7,270.177441617645
8,198.704651930942
9,198.575537148591
10,197.593828604939
11,196.227752912285
12,170.302701278092
13,168.697211777931
14,168.407512551418
15,168.204921052378
16,163.503142467519
17,162.274265167097
18,160.893508258563
19,163.14561219102
20,153.309612687085
21,152.021582069029
22,158.302299162061
23,160.529723820098
24,161.35057121806
25,157.560126993836
26,171.226584468137
27,163.935280150257
28,165.246503146219
29,161.310253938108
30,164.282473063347
31,172.80975215697
32,162.038880236939
33,165.036064209876
34,171.553555171091
35,163.384166230506
36,161.610628460195
37,158.34639257735
38,158.489403494284
39,166.479338667586
40,159.768005818166
41,160.500706033094
42,165.370053409921
43,160.161378120308
44,162.276580488191
45,158.263953024495
46,159.041130457369
47,181.872675037527
48,163.54117516477
49,169.660748983951
50,161.7116317751


==> Figures/complexity/cost_ga_N5.txt <==
1,215.134014039072
2,215.134011648311
3,215.129217871787
4,215.088116514696
5,212.633330963971
6,212.632287896284
7,212.632172897682
8,212.577377883255
9,212.246273742998
10,140.318445349516
11,138.842665018541
12,138.331234723103
13,137.95550768567
14,137.929011471316
15,112.816959706211
16,114.690654466818
17,113.181102760707
18,113.600903943459
19,115.261894751271
20,112.845045658423
21,107.483767985797
22,106.963618439097
23,107.339752436764
24,106.775278416788
25,102.303125637688
26,115.129953093912
27,101.917725691816
28,106.078300315209
29,114.522495519837
30,100.47964802566
31,100.598541184524
32,105.726653791286
33,114.241006583893
34,101.874445859333
35,105.587946969205
36,117.712088466342
37,103.409559510446
38,127.569165734007
39,106.931329096411
40,104.806714547681
41,116.521268763226
42,111.387248757813
43,124.089730784999
44,105.388061476928
45,103.742679873234
46,115.869459072897
47,117.920490956312
48,104.572521838444
49,100.889638827447
50,128.62731341865


==> Figures/complexity/cost_mo_N1.txt <==
1,1166.39106605248
2,1092.38640324786
3,1062.43679611273
4,1053.8700615949
5,1032.30552513954
6,1031.13700254819
7,1028.97391355982
8,1028.95728983444
9,1028.73080322689
10,1027.11197274596
11,1027.05388022495
12,1026.77527177878
13,1026.76386507555
14,1025.5283183097
15,1026.383185697
16,1021.88834573434
17,1021.59980375151
18,1015.71796959294
19,1025.44156814539
20,1002.45377652958
21,1002.42850196038
22,1002.42501215185
23,1002.43580929517
24,1002.33625976617
25,1002.20488748921
26,1001.68755499595
27,1001.21105851263
28,1001.29132977526
29,1009.10853617444
30,1006.42900598968
31,1006.34340331612
32,1006.24121145275
33,1006.44317047212
34,1006.03274622371
35,1006.2860542838
36,1025.84721373698
37,1005.75669308149
38,1005.6612981242
39,1005.83262737078
40,1026.19469589165
41,1024.74585185938
42,1025.76766382072
43,1003.48287100571
44,1014.24391174054
45,1012.64505857935
46,1014.60733437196
47,1016.93390449677
48,1012.66465247085
49,1021.14953385101
50,1017.22234933844


==> Figures/complexity/cost_mo_N2.txt <==
1,572.072926923269
2,569.631167040194
3,569.255409133439
4,496.434491451786
5,496.102697852566
6,465.386591876655
7,464.246676520383
8,457.012499362237
9,455.986894374522
10,435.432067412334
11,434.363680366058
12,434.623188210165
13,433.725955741984
14,432.275302931617
15,432.356575306679
16,432.065283339347
17,474.630220750193
18,439.494658936404
19,443.791074724655
20,429.975881643649
21,432.305746771634
22,436.360807184834
23,485.976115765232
24,437.424972296898
25,440.358101021197
26,434.928607220418
27,434.044833160015
28,430.135996189901
29,429.78372157428
30,429.57924410549
31,429.948573833097
32,429.906145387253
33,433.929229927237
34,441.895797674881
35,435.739964336255
36,430.213088451751
37,428.725208474383
38,431.99045368846
39,430.62052448262
40,431.221582697276
41,432.496694840048
42,431.442738139852
43,431.362516461278
44,430.530526495976
45,431.568925129906
46,430.798177798464
47,431.082910958047
48,430.949688811451
49,436.312091413153
50,430.241113945983


==> Figures/complexity/cost_mo_N3.txt <==
1,373.020391871962
2,372.862041322852
3,370.606646429869
4,370.333393700009
5,369.956727750512
6,298.080248491703
7,297.787865885509
8,296.780893470109
9,266.329462720036
10,265.38723916748
11,265.233940988371
12,257.905781869003
13,257.09314789175
14,259.077598647853
15,236.254609830616
16,235.201639905063
17,235.242595330317
18,238.867247653447
19,242.341535948626
20,236.381053654077
21,294.797162794996
22,239.431315286496
23,232.979167419231
24,240.509752299004
25,251.305117438217
26,244.103347884943
27,287.409822590715
28,243.749774272304
29,250.683545768568
30,242.0378493527
31,239.087990672264
32,240.518140145234
33,246.00563554835
34,244.007226585219
35,290.894577381322
36,243.244345856931
37,248.229824253871
38,258.398183291903
39,236.442921902035
40,244.462465592839
41,237.876102868639
42,230.874497283868
43,231.139084681453
44,238.182658327412
45,236.857490844756
46,235.368831847022
47,235.141082206449
48,238.513597511984
49,236.50003337751
50,232.894220542587


==> Figures/complexity/cost_mo_N4.txt <==
1,273.499837943122
2,273.344171321347
3,273.169110202109
4,271.077273987983
5,270.835254516145
6,270.579340939425
7,270.156468193866
8,198.705233293184
9,198.421092933913
10,197.527873304972
11,196.074737084799
12,166.812159702856
13,165.96350510171
14,165.940638962973
15,165.887350141425
16,160.625945459226
17,160.477238534433
18,157.526532397032
19,157.368058280688
20,197.344059027393
21,135.670561866519
22,135.822235813233
23,140.490872796108
24,153.880004637672
25,140.140523901867
26,194.38125412806
27,194.407149013505
28,195.102794186652
29,194.644528495964
30,134.743473642417
31,190.371568680018
32,190.944637050932
33,142.714579916094
34,144.298396717338
35,157.420221482544
36,171.251830321234
37,161.328884959417
38,149.87139996854
39,181.4339089126
40,160.58343532432
41,166.651888139837
42,159.113730355208
43,143.705848787446
44,161.540862347751
45,149.677385885996
46,147.168424212959
47,185.822752731819
48,168.32977076907
49,145.094723791351
50,136.213505312134


==> Figures/complexity/cost_mo_N5.txt <==
1,215.134241734255
2,215.134612600301
3,215.13184462983
4,215.108252423423
5,212.653211904422
6,212.656284670382
7,212.657182056247
8,212.588812914184
9,212.219153345717
10,139.022991106882
11,138.747697742921
12,138.068080040624
13,137.973485983967
14,138.000259467648
15,111.584085339229
16,111.574770219583
17,111.578142212846
18,111.563168310588
19,111.561544421491
20,138.981711655621
21,104.675027443127
22,138.304568324585
23,138.287464641222
24,138.57370348167
25,97.5725611778758
26,85.9984187071035
27,91.5848269198777
28,84.27145057366
29,86.6241854552371
30,83.611028407436
31,84.5212470302735
32,82.1529104744024
33,104.274738597658
34,85.0161937878205
35,82.977330298823
36,192.404786962275
37,105.727502723861
38,87.7069651873538
39,95.7038335563853
40,103.96846604476
41,117.375115380113
42,121.331526395852
43,110.280339923267
44,87.1308920501577
45,84.914319459605
46,84.3943403171733
47,111.036082784511
48,113.514845043291
49,118.395987686623
50,96.3441537771066


==> Figures/complexity/cost_sdr_N1.txt <==
1,1166.39069635464
2,1092.38594159601
3,1062.43651869296
4,1052.22365837578
5,1032.30511788049
6,1031.13256811595
7,1028.97098882189
8,1028.94735153824
9,1028.40324853747
10,1024.58862358508
11,1024.48547808013
12,1023.89282604471
13,1023.6428889574
14,1022.08853325285
15,1021.62479522049
16,1017.30841304582
17,1015.60823425633
18,1003.92635032331
19,1001.41891344234
20,995.003839896188
21,994.975756368027
22,994.931934843175
23,994.924849368579
24,994.761585120023
25,994.646228922265
26,993.964096021938
27,993.451922281503
28,991.542200641426
29,990.831033200424
30,989.227727842946
31,989.163845127949
32,989.088301400483
33,988.940505405901
34,988.540736998284
35,988.507322423888
36,987.193673722599
37,987.158319391469
38,984.258302940788
39,984.130928194861
40,982.614271605063
41,982.6117224803
42,982.597119414455
43,982.59087245404
44,982.566089853058
45,982.55495780972
46,982.496860521039
47,982.478565731872
48,982.353072225256
49,982.317431364834
50,982.242285443384


==> Figures/complexity/cost_sdr_N2.txt <==
1,572.046127407492
2,569.618710294386
3,569.252503267471
4,496.434272270851
5,495.963459979286
6,465.296307960197
7,464.135902912152
8,454.995249280476
9,452.52005348203
10,434.944671683121
11,434.007924047579
12,433.114100162547
13,430.761292984865
14,430.036536337053
15,429.733421182314
16,427.405358157893
17,419.407536361249
18,416.586484306454
19,413.661743563729
20,406.659253028104
21,406.607382098741
22,406.48964179902
23,406.373240097307
24,405.78301932913
25,405.577987196427
26,404.052357438399
27,403.593702566251
28,400.568716396559
29,399.886170637353
30,397.6071273563
31,397.573219876794
32,397.537189113401
33,397.458287685236
34,397.226006937308
35,397.193099446735
36,396.312050497511
37,396.226454612745
38,393.609103089984
39,393.374106483702
40,391.687445666311
41,391.679782269554
42,391.66003031879
43,391.638067108985
44,391.584349243302
45,391.57195279801
46,391.416081917365
47,391.39603566938
48,391.073074875645
49,391.035020373594
50,390.855284631875


==> Figures/complexity/cost_sdr_N3.txt <==
1,372.993930102952
2,372.799946948936
3,370.56828177269
4,370.229746858979
5,369.861552072409
6,297.79851968015
7,296.885419007991
8,295.630526915621
9,266.218574650082
10,264.983407768074
11,264.976115586012
12,255.8265505984
13,253.547972879142
14,252.793601545184
15,235.722053156024
16,234.76868963438
17,233.867931993119
18,233.633677329181
19,230.974496641527
20,230.301866330566
21,230.254892821239
22,230.010244363641
23,227.547223742521
24,226.825153815734
25,219.144937910258
26,213.29203550089
27,212.652059340364
28,208.885563069669
29,205.176199448945
30,200.800383252742
31,200.774926003872
32,200.726906262057
33,200.636945854622
34,200.309222976382
35,200.209602273534
36,199.214847896781
37,199.052881386089
38,196.538416715481
39,196.247175566629
40,194.33493515526
41,194.327337949701
42,194.31230297656
43,194.287784396393
44,194.237530513283
45,194.225333892023
46,194.065366911321
47,194.045404993941
48,193.72239868677
49,193.689354634543
50,193.501970361436


==> Figures/complexity/cost_sdr_N4.txt <==
1,273.463773359534
2,273.29648956351
3,273.115310588117
4,271.038833732364
5,270.728909062102
6,270.468065129012
7,270.086810839215
8,198.28202592193
9,197.354409920569
10,196.076610554454
11,195.252257418513
12,166.68546093636
13,165.549596856616
14,165.560903807147
15,165.548397720013
16,156.259543382368
17,154.077829926603
18,153.964053300536
19,153.202662705231
20,136.154710049072
21,135.197105414732
22,134.293586916765
23,134.071204977666
24,134.036600526578
25,131.34949990737
26,130.714220012693
27,130.645557944914
28,130.625834064815
29,130.377597076567
30,127.895017573387
31,127.157758813684
32,126.982314209621
33,120.260308471454
34,119.003370702967
35,112.049006748093
36,111.77081486406
37,108.090766441112
38,104.835863638425
39,103.335862096039
40,97.81370087447
41,97.7924533048801
42,97.7260866745611
43,97.6394202790093
44,97.4055816028413
45,97.3242645866424
46,96.8460880900427
47,96.7471469877328
48,95.9884223534069
49,95.8513235120782
50,95.3586489844015


==> Figures/complexity/cost_sdr_N5.txt <==
1,215.118191352961
2,215.124555597294
3,215.12071106477
4,215.059396450349
5,212.584059348152
6,212.572270538743
7,212.575568836563
8,212.501198538719
9,212.156439251209
10,138.616665069309
11,137.633599216931
12,136.760041192192
13,136.664966081287
14,136.659412780259
15,111.140009307242
16,111.138110017019
17,111.128362014127
18,111.128618250293
19,111.051432706795
20,100.1474458138
21,100.146370101885
22,100.120187362396
23,100.012120834712
24,99.2191188645113
25,82.7770868055755
26,82.775368215378
27,82.7580823918684
28,82.7545241237791
29,82.7513198522624
30,80.5763527419595
31,80.5389222762806
32,80.5330020186965
33,80.4268234850352
34,78.4793070272433
35,78.1806893872824
36,78.1827741982448
37,78.1574197175032
38,78.1548974075658
39,77.5989749576772
40,70.7905334857381
41,70.7709473860531
42,70.4877098207913
43,68.9788286286457
44,57.553076519737
45,53.6239638578942
46,53.3940465129646
47,53.33913790454
48,52.3113266929697
49,50.6469648159972
50,42.7629518405432


==> Figures/complexity/t_fit_N1.txt <==
5,2.10691263926289
10,1.17423753983976
15,1.65287742163447
20,2.83351854851177
25,4.21835877377794
30,5.52110754018084
35,6.6669858799098
40,7.79272641459578
45,9.24657335531128
50,11.5882825025704
55,15.5891212463286
60,22.2318685659832
65,32.7108150303727
70,48.4317627977775
75,71.0120256159191
80,102.280428821962
85,144.277309342509
90,199.254515693609
95,269.675407980748
100,358.214857898856
105,467.759248732305
110,601.406475354906
115,762.465944229917
120,954.458573410029
125,1181.11679253738
130,1446.38454284356
135,1754.41727714957
140,2109.58195986588
145,2516.4570669924
150,2979.83258611847
155,3504.71001642288
160,4096.30236867385
165,4760.03416522905
170,5501.5414400356
175,6326.67173863005
180,7241.4841181384
185,8252.24914727607
190,9365.44890634796
195,10587.7769872484
200,11926.1384934611


==> Figures/complexity/t_fit_N2.txt <==
5,0.714168405731796
10,2.85214881304299
15,5.22526176022879
20,7.5941846461766
25,9.93110645921546
30,12.4197277771159
35,15.4552607670901
40,19.6444291857915
45,25.8054683793156
50,34.9681252831989
55,48.3736584224198
60,67.4748379113985
65,93.9359454539958
70,129.632774343515
75,176.652629462701
80,237.294327283739
85,314.068195868256
90,409.696074867324
95,527.111315521452
100,669.458780660592
105,840.094844704136
110,1042.58739366092
115,1280.71582512923
120,1558.47104829677
125,1880.05548394071
130,2249.88306442765
135,2672.57923371363
140,3152.98094734414
145,3696.1366724541
150,4307.30638776788
155,4991.96158359928
160,5755.78526185157
165,6604.67193601743
170,7544.727631179
175,8582.26988400786
180,9723.82774276501
185,10976.1417673009
190,12346.1640290555
195,13841.0581110581
200,15468.1991079274


==> Figures/complexity/t_fit_N3.txt <==
5,1.8609151272345
10,4.76196874200886
15,7.76260507532874
20,11.0934926611043
25,15.1968116226872
30,20.726253672871
35,28.5470221138901
40,39.7358318374212
45,55.5809093245821
50,77.5819926459322
55,107.450331461473
60,147.108687020646
65,198.691332162336
70,264.544051314869
75,347.224140496012
80,449.500407312974
85,574.353170962405
90,724.974262230397
95,904.767023492483
100,1117.34630871364
105,1366.53848344828
110,1656.38142484027
115,1991.12452162289
120,2375.22867411891
125,2813.36629424049
130,3310.42130548926
135,3871.4891429563
140,4501.87675332209
145,5207.1025948566
150,5992.89663741922
155,6865.20036245878
160,7830.16676301354
165,8894.16034371122
170,10063.757120769
175,11345.7446219934
180,12747.1218867806
185,14275.099466116
190,15937.0994225745
195,17740.7553303205
200,19693.9122751078


==> Figures/complexity/t_fit_N4.txt <==
5,3.22972896843131
10,6.13339582001703
15,10.0417281888335
20,15.6553857438134
25,23.8865397433314
30,35.8588730352034
35,52.9075800566869
40,76.579366834481
45,108.632450984726
50,151.036561713005
55,205.972939814341
60,275.8343376732
65,363.225019263488
70,470.960760148554
75,602.068847481187
80,759.788080003619
85,947.568768047524
90,1169.07273353402
95,1428.17330997365
100,1728.95534246643
105,2075.71518770178
110,2472.9607139586
115,2925.4113011052
120,3437.99784059935
125,4015.86273548825
130,4664.35990040854
135,5389.05476158633
140,6195.72425683714
145,7090.35683556593
150,8079.15245876713
155,9168.52259902459
160,10365.0902405116
165,11675.6898789909
170,13107.3675218147
175,14667.3806879245
180,16363.1984078516
185,18202.5012237162
190,20193.1811892285
195,22343.3418696878
200,24661.2983419829


==> Figures/complexity/t_fit_N5.txt <==
5,2.50318609398249
10,6.19612854034729
15,12.8394519226422
20,23.6038070448228
25,39.871356300286
30,63.235773671871
35,95.5022447318576
40,138.687466641968
45,195.019648153365
50,266.938509606654
55,357.095282931882
60,468.352711648535
65,603.785050865545
70,766.678067281281
75,960.529039183558
80,1189.04675644963
85,1456.15152054619
90,1765.97514452937
95,2122.86095304477
100,2531.36378232739
105,2996.24998020169
110,3522.49740608159
115,4115.29543097043
120,4780.04493746099
125,5522.3583197355
130,6348.05948356563
135,7263.1838463125
140,8273.97833692665
145,9386.90139594808
150,10608.6229755062
155,11946.02453932
160,13406.1990626976
165,14996.451032537
170,16724.2964473252
175,18597.4628171389
180,20623.8891636442
185,22811.7260200967
190,25169.3354313412
195,27705.2909538123
200,30428.3776555337


==> Figures/complexity/t_ga_N1.txt <==
1,0.0722547
2,0.0429627
3,0.0347914
4,0.0786368
5,0.057913
6,0.1881676
7,0.4405402
8,0.2821031
9,0.4732843
10,0.4141331
11,0.3846127
12,0.4756062
13,0.4299295
14,1.4611493
15,1.4523805
16,1.1459787
17,0.8614337
18,1.1689617
19,1.6992863
20,0.7376952
21,1.8332656
22,1.8984219
23,3.2965906
24,1.439304
25,2.5946551
26,1.7883988
27,4.8117545
28,1.799906
29,3.5710711
30,5.5555075
31,0.7690924
32,1.1245062
33,0.7717021
34,6.8460827
35,3.6600812
36,2.1906515
37,6.3542508
38,4.1735834
39,1.0754632
40,2.7152356
41,9.5007624
42,1.701769
43,2.9023369
44,1.1321607
45,1.5766386
46,3.8092637
47,1.9851857
48,2.5417779
49,6.1121191
50,5.2397638


==> Figures/complexity/t_ga_N2.txt <==
1,0.0269974
2,0.0338416
3,0.0281316
4,0.0477447
5,0.0412986
6,0.1488457
7,0.2175481
8,0.2048882
9,0.3930891
10,0.902501
11,0.461077
12,0.6257275
13,0.8091754
14,0.7574638
15,0.9010833
16,1.1529108
17,1.1916143
18,0.8228395
19,1.3580257
20,1.406465
21,3.1777332
22,1.0526639
23,1.0686164
24,1.2153
25,0.8349425
26,1.3350218
27,4.4660066
28,5.0190232
29,3.6477981
30,0.7404781
31,3.612792
32,1.3937984
33,1.9570008
34,2.3562067
35,4.1256803
36,1.8875538
37,1.8251036
38,1.2875271
39,1.3937007
40,1.1746124
41,5.098194
42,4.761359
43,4.0559833
44,3.4148328
45,3.1378069
46,2.0469788
47,4.5710323
48,1.9717796
49,4.0277497
50,3.3603555


==> Figures/complexity/t_ga_N3.txt <==
1,0.0168876
2,0.0228441
3,0.0237737
4,0.0306041
5,0.0468052
6,0.180501
7,0.1682554
8,0.1850882
9,0.5587939
10,0.5127961
11,0.7090202
12,1.2297622
13,0.5965815
14,1.4949661
15,1.9203193
16,1.9331258
17,3.0800051
18,1.9192908
19,1.0861833
20,2.5015305
21,1.6566222
22,3.547157
23,1.708212
24,1.6907433
25,2.0242719
26,2.3515949
27,3.1406547
28,2.7060875
29,3.8664351
30,5.3739745
31,1.4428022
32,4.7618115
33,7.3923476
34,2.81578
35,4.3491547
36,5.7681196
37,8.2671117
38,3.7059
39,9.0953519
40,2.0696387
41,4.5002194
42,9.5824953
43,6.9772638
44,5.5203232
45,11.053106
46,6.0000362
47,10.1669976
48,12.0086602
49,13.0643438
50,5.8208619


==> Figures/complexity/t_ga_N4.txt <==
1,0.0168139
2,0.0217292
3,0.0247226
4,0.0312358
5,0.0423593
6,0.1151471
7,0.2145637
8,0.2473727
9,0.3769656
10,0.3550568
11,0.2474508
12,0.7008072
13,0.9188233
14,0.8238862
15,0.8404003
16,0.7751054
17,3.118622
18,1.2514228
19,1.7553191
20,4.2726944
21,4.7808669
22,3.1313154
23,3.3938136
24,4.330288
25,5.2337462
26,1.0918022
27,1.5639812
28,4.3651573
29,9.4014559
30,5.31028
31,2.8809613
32,6.1978925
33,7.7608175
34,3.4910624
35,4.5560976
36,5.2996996
37,8.9738087
38,11.9421364
39,5.3112797
40,6.2996108
41,9.1568498
42,6.4023382
43,10.0281377
44,7.0783683
45,21.9696341
46,16.6271822
47,10.8672735
48,11.6388368
49,12.1200488
50,14.3491626


==> Figures/complexity/t_ga_N5.txt <==
1,0.0169926
2,0.0240174
3,0.0251106
4,0.0232906
5,0.0311475
6,0.1092059
7,0.1260257
8,0.1523219
9,0.2691645
10,0.542796
11,1.0742107
12,0.6417074
13,0.9371536
14,0.5780437
15,0.9174441
16,1.0753433
17,1.1621892
18,1.2286363
19,0.7414885
20,3.8096291
21,2.3837039
22,5.332298
23,3.0124519
24,2.8556304
25,5.5047449
26,3.26075
27,8.2953526
28,3.241232
29,2.2815426
30,8.366208
31,3.8528067
32,3.5467436
33,6.9909649
34,11.8806334
35,10.6016935
36,9.4768444
37,12.2248866
38,18.8611874
39,12.7214151
40,11.4487353
41,8.2877252
42,7.0886887
43,5.9206521
44,16.9086772
45,7.6058274
46,10.7234103
47,8.6985179
48,9.479488
49,25.8600444
50,7.8270163


==> Figures/complexity/t_mo_N1.txt <==
1,0.5929006
2,0.4130648
3,0.7847457
4,0.9538767
5,0.8758379
6,0.8149497
7,1.1654002
8,1.0368196
9,1.5628744
10,2.1328285
11,2.0979982
12,2.074979
13,2.5695347
14,2.0807608
15,2.203288
16,2.9011811
17,3.8542939
18,4.7417162
19,3.5996696
20,2.3619297
21,2.2267859
22,2.4475404
23,2.3432206
24,2.4474772
25,2.729369
26,2.9010767
27,3.4348902
28,3.8090239
29,5.6066826
30,3.8853253
31,4.3231632
32,3.9693257
33,4.5997777
34,4.8725671
35,5.0170057
36,5.0824169
37,6.2949817
38,5.6885783
39,5.4222591
40,4.6923649
41,5.897333
42,6.044964
43,7.3222959
44,6.0069576
45,6.7517278
46,7.1038094
47,7.7302569
48,7.4304311
49,7.870216
50,6.6482442


==> Figures/complexity/t_mo_N2.txt <==
1,0.5538971
2,1.0781306
3,0.9843841
4,1.0910344
5,1.326879
6,1.6763308
7,2.1158152
8,2.485316
9,3.1058321
10,2.6220999
11,2.7631839
12,4.2752459
13,3.557214
14,3.7840426
15,4.5802665
16,4.3132319
17,4.9455783
18,5.2488471
19,6.0413207
20,5.440379
21,6.057345
22,5.7063738
23,6.1325547
24,6.0282639
25,4.9366495
26,6.7252654
27,6.7562393
28,6.3684062
29,6.2293947
30,7.4623646
31,5.8882884
32,8.632456
33,7.4991979
34,8.1497716
35,8.1031106
36,7.710319
37,8.7260547
38,7.4488742
39,7.2520022
40,9.0991038
41,8.7153965
42,9.9760043
43,9.2973627
44,8.6458894
45,8.6766196
46,9.406397
47,10.1961913
48,11.0669563
49,9.9763089
50,11.590329


==> Figures/complexity/t_mo_N3.txt <==
1,0.677017
2,0.9540992
3,1.0116625
4,1.3002055
5,1.3024139
6,1.6641585
7,2.6266352
8,2.0871391
9,2.7940744
10,2.8562657
11,3.2451342
12,4.1370754
13,4.833874
14,3.7692405
15,5.6846334
16,3.8947332
17,5.76796
18,5.5840816
19,6.2551351
20,7.3169927
21,5.9388727
22,8.344623
23,7.4710843
24,7.6141799
25,8.0063517
26,7.5569931
27,7.9322659
28,8.1283962
29,7.883971
30,9.2830376
31,8.2745826
32,9.7449941
33,9.5816382
34,12.5002913
35,11.0168689
36,11.7864869
37,11.3351917
38,12.0783032
39,11.6265232
40,12.4104893
41,11.5267698
42,12.8575304
43,12.2929899
44,12.3602273
45,15.4723377
46,14.1382321
47,15.7213067
48,14.7677347
49,13.6657234
50,13.1228734


==> Figures/complexity/t_mo_N4.txt <==
1,0.7458861
2,1.1522263
3,1.2683041
4,1.430585
5,1.4248952
6,1.280624
7,1.3964544
8,2.1461186
9,4.1231947
10,5.3241632
11,5.9613989
12,4.5563244
13,5.0411197
14,5.0192416
15,4.770668
16,6.5587587
17,7.3812325
18,6.4013476
19,6.0952387
20,8.021035
21,10.0195765
22,10.1598588
23,9.8117748
24,9.2170711
25,11.3607468
26,9.3176935
27,9.0133837
28,11.9501222
29,10.2702203
30,9.8870535
31,13.1335343
32,12.6825765
33,14.9984166
34,13.8174759
35,16.5260204
36,13.4808008
37,13.628486
38,16.0222991
39,15.57361
40,15.7810125
41,18.3084211
42,17.7554891
43,17.0249013
44,16.498296
45,19.6740191
46,19.0158587
47,19.3456318
48,17.742897
49,19.3086191
50,19.9805723


==> Figures/complexity/t_mo_N5.txt <==
1,0.7933415
2,1.3148864
3,1.3942479
4,1.572367
5,1.5668888
6,1.741712
7,1.7920057
8,2.0474649
9,4.2435301
10,3.7118662
11,4.7559334
12,5.9367376
13,6.8007742
14,5.4915609
15,5.5202938
16,6.9330686
17,6.7938742
18,6.7777803
19,7.3893764
20,9.0763215
21,9.6218563
22,9.7781852
23,10.9326925
24,11.8313044
25,12.9759049
26,13.5658472
27,13.6435368
28,13.5144828
29,13.751807
30,14.0289292
31,13.9973037
32,13.7090585
33,17.9147498
34,13.5434645
35,15.0658992
36,18.402061
37,19.4140156
38,17.9167238
39,19.8044231
40,19.842432
41,23.1388652
42,18.9318355
43,20.385266
44,19.5368031
45,21.702575
46,21.7638992
47,22.6029438
48,22.2640682
49,23.6033492
50,29.0062749


==> Figures/complexity/t_sdr_N1.txt <==
1,0.8317909
2,0.4482295
3,0.3268056
4,0.337549
5,0.3360472
6,0.3322397
7,0.3447641
8,0.3831511
9,0.3584752
10,0.3662445
11,0.4113489
12,0.4152985
13,0.4649201
14,0.4553475
15,0.4956226
16,0.4742251
17,0.4798609
18,0.4967617
19,0.5141623
20,0.5189666
21,0.5847193
22,0.6521176
23,0.6563158
24,0.6854048
25,0.7273916
26,0.8696435
27,0.8114535
28,0.8323319
29,0.891134
30,0.9428263
31,1.2553295
32,1.2555615
33,1.3664767
34,1.3906173
35,1.4703696
36,1.5248495
37,1.5862803
38,1.6231476
39,1.7761467
40,1.7851348
41,2.6566344
42,2.7636123
43,2.8009026
44,2.7543492
45,3.1475261
46,3.1447943
47,3.2398536
48,3.2147721
49,3.5101922
50,3.5644676


==> Figures/complexity/t_sdr_N2.txt <==
1,0.3517148
2,0.3416478
3,0.3790518
4,0.4009131
5,0.4266656
6,0.4289077
7,0.4885511
8,0.5047964
9,0.572731
10,0.5703058
11,0.6438339
12,0.6752125
13,0.7342837
14,0.7879257
15,0.9230116
16,0.9310105
17,0.9508714
18,1.0625704
19,1.2024313
20,1.3058673
21,1.6801211
22,1.9028118
23,2.0585465
24,2.0567294
25,2.2504279
26,2.5222591
27,2.863227
28,2.9225357
29,3.291581
30,3.5404773
31,5.1420256
32,5.9055414
33,7.1829896
34,6.6629609
35,7.6468226
36,7.3065985
37,7.5779582
38,8.1266961
39,9.1272829
40,9.4628021
41,12.9337584
42,13.1444677
43,15.1815096
44,15.8836882
45,16.9023736
46,16.5264506
47,19.1435564
48,18.7547411
49,20.770964
50,22.0609205


==> Figures/complexity/t_sdr_N3.txt <==
1,0.3664691
2,0.404279
3,0.4548188
4,0.4881665
5,0.5628054
6,0.6170949
7,0.6804967
8,0.7883277
9,0.8775999
10,1.0477654
11,1.2082468
12,1.4112275
13,1.6806918
14,1.7046549
15,1.9369561
16,2.2916832
17,2.6612573
18,2.9485867
19,3.3144959
20,3.8426585
21,4.2669475
22,5.0806185
23,5.3561359
24,5.3762091
25,6.0327378
26,6.5145888
27,7.3047283
28,8.2326098
29,9.1497324
30,9.6316285
31,13.3685858
32,15.7808018
33,17.5055067
34,18.330752
35,20.0742927
36,21.0909411
37,21.398224
38,21.9897661
39,24.358509
40,26.6417362
41,34.3979103
42,37.6495624
43,40.3888045
44,42.2731383
45,45.3635929
46,47.6615549
47,53.540558
48,57.105385
49,58.7004439
50,61.3438949


==> Figures/complexity/t_sdr_N4.txt <==
1,0.3608181
2,0.4455761
3,0.4880841
4,0.5846152
5,0.7339689
6,0.8091996
7,1.3210231
8,1.146969
9,1.394128
10,1.5450916
11,2.0412691
12,2.2746975
13,2.7133137
14,3.3186421
15,4.1193631
16,4.1723097
17,4.9619339
18,5.9144838
19,6.9630088
20,7.491258
21,9.1460299
22,10.5657234
23,11.4900507
24,12.9793092
25,15.2823416
26,16.5137714
27,19.0757542
28,21.6178425
29,23.7730906
30,26.5665239
31,30.2212384
32,33.4871508
33,35.4551974
34,39.2213713
35,40.7541646
36,41.6872987
37,47.3743026
38,51.9433202
39,58.8311181
40,52.8861197
41,66.5778917
42,68.8047375
43,74.3053167
44,79.9353728
45,89.313433
46,89.6900021
47,98.9578387
48,107.1873435
49,121.0349699
50,129.2027195


==> Figures/complexity/t_sdr_N5.txt <==
1,0.3981491
2,0.484207
3,0.5976587
4,0.6920076
5,0.8500891
6,1.2026563
7,1.3406053
8,1.6543481
9,2.1002691
10,2.5457873
11,2.9647138
12,3.7733796
13,4.5777386
14,5.4543934
15,6.4715281
16,7.8241998
17,9.3200405
18,10.8371608
19,11.8790149
20,15.1860924
21,17.5895034
22,18.4553681
23,22.1944945
24,24.0185891
25,27.8816472
26,32.7527181
27,36.110211
28,41.5337033
29,46.8101053
30,51.0904909
31,57.2451779
32,53.2519676
33,59.9535457
34,67.2290057
35,70.5820752
36,88.6908879
37,92.5199537
38,103.0215273
39,121.4340408
40,117.1222212
41,121.8150048
42,144.5187203
43,146.4113198
44,160.8802031
45,165.0957573
46,183.0426349
47,198.3437337
48,218.747236
49,225.9316687
50,254.8459261


==> Figures/complexity/t_tot_N1.txt <==
1,1.4246915
2,0.8612943
3,1.1115513
4,1.2914257
5,1.2118851
6,1.1471894
7,1.5101643
8,1.4199707
9,1.9213496
10,2.499073
11,2.5093471
12,2.4902775
13,3.0344548
14,2.5361083
15,2.6989106
16,3.3754062
17,4.3341548
18,5.2384779
19,4.1138319
20,2.8808963
21,2.8115052
22,3.099658
23,2.9995364
24,3.132882
25,3.4567606
26,3.7707202
27,4.2463437
28,4.6413558
29,6.4978166
30,4.8281516
31,5.5784927
32,5.2248872
33,5.9662544
34,6.2631844
35,6.4873753
36,6.6072664
37,7.881262
38,7.3117259
39,7.1984058
40,6.4774997
41,8.5539674
42,8.8085763
43,10.1231985
44,8.7613068
45,9.8992539
46,10.2486037
47,10.9701105
48,10.6452032
49,11.3804082
50,10.2127118


==> Figures/complexity/t_tot_N2.txt <==
1,0.9056119
2,1.4197784
3,1.3634359
4,1.4919475
5,1.7535446
6,2.1052385
7,2.6043663
8,2.9901124
9,3.6785631
10,3.1924057
11,3.4070178
12,4.9504584
13,4.2914977
14,4.5719683
15,5.5032781
16,5.2442424
17,5.8964497
18,6.3114175
19,7.243752
20,6.7462463
21,7.7374661
22,7.6091856
23,8.1911012
24,8.0849933
25,7.1870774
26,9.2475245
27,9.6194663
28,9.2909419
29,9.5209757
30,11.0028419
31,11.030314
32,14.5379974
33,14.6821875
34,14.8127325
35,15.7499332
36,15.0169175
37,16.3040129
38,15.5755703
39,16.3792851
40,18.5619059
41,21.6491549
42,23.120472
43,24.4788723
44,24.5295776
45,25.5789932
46,25.9328476
47,29.3397477
48,29.8216974
49,30.7472729
50,33.6512495


==> Figures/complexity/t_tot_N3.txt <==
1,1.0434861
2,1.3583782
3,1.4664813
4,1.788372
5,1.8652193
6,2.2812534
7,3.3071319
8,2.8754668
9,3.6716743
10,3.9040311
11,4.453381
12,5.5483029
13,6.5145658
14,5.4738954
15,7.6215895
16,6.1864164
17,8.4292173
18,8.5326683
19,9.569631
20,11.1596512
21,10.2058202
22,13.4252415
23,12.8272202
24,12.990389
25,14.0390895
26,14.0715819
27,15.2369942
28,16.361006
29,17.0337034
30,18.9146661
31,21.6431684
32,25.5257959
33,27.0871449
34,30.8310433
35,31.0911616
36,32.877428
37,32.7334157
38,34.0680693
39,35.9850322
40,39.0522255
41,45.9246801
42,50.5070928
43,52.6817944
44,54.6333656
45,60.8359306
46,61.799787
47,69.2618647
48,71.8731197
49,72.3661673
50,74.4667683


==> Figures/complexity/t_tot_N4.txt <==
1,1.1067042
2,1.5978024
3,1.7563882
4,2.0152002
5,2.1588641
6,2.0898236
7,2.7174775
8,3.2930876
9,5.5173227
10,6.8692548
11,8.002668
12,6.8310219
13,7.7544334
14,8.3378837
15,8.8900311
16,10.7310684
17,12.3431664
18,12.3158314
19,13.0582475
20,15.512293
21,19.1656064
22,20.7255822
23,21.3018255
24,22.1963803
25,26.6430884
26,25.8314649
27,28.0891379
28,33.5679647
29,34.0433109
30,36.4535774
31,43.3547727
32,46.1697273
33,50.453614
34,53.0388472
35,57.280185
36,55.1680995
37,61.0027886
38,67.9656193
39,74.4047281
40,68.6671322
41,84.8863128
42,86.5602266
43,91.330218
44,96.4336688
45,108.9874521
46,108.7058608
47,118.3034705
48,124.9302405
49,140.343589
50,149.1832918


==> Figures/complexity/t_tot_N5.txt <==
1,1.1914906
2,1.7990934
3,1.9919066
4,2.2643746
5,2.4169779
6,2.9443683
7,3.132611
8,3.701813
9,6.3437992
10,6.2576535
11,7.7206472
12,9.7101172
13,11.3785128
14,10.9459543
15,11.9918219
16,14.7572684
17,16.1139147
18,17.6149411
19,19.2683913
20,24.2624139
21,27.2113597
22,28.2335533
23,33.127187
24,35.8498935
25,40.8575521
26,46.3185653
27,49.7537478
28,55.0481861
29,60.5619123
30,65.1194201
31,71.2424816
32,66.9610261
33,77.8682955
34,80.7724702
35,85.6479744
36,107.0929489
37,111.9339693
38,120.9382511
39,141.2384639
40,136.9646532
41,144.95387
42,163.4505558
43,166.7965858
44,180.4170062
45,186.7983323
46,204.8065341
47,220.9466775
48,241.0113042
49,249.5350179
50,283.852201


==> Figures/multi-driven-multi-beam/MDMB_result_data/MDMB_result-1.tsv <==
-19.5	11.7358124473785
-13	15.1434346394836
-6.5	15.2004279069086
0	15.1434837615511
6.5	15.2083285395807
13	15.1434337012003
19.5	11.7106044838665


==> Figures/multi-driven-multi-beam/MDMB_result_data/MDMB_result-2.tsv <==
-90	-5.8333936356073
-89.5	-5.76809483745928
-89	-5.70130708637897
-88.5	-5.63303469097944
-88	-5.56328081831936
-87.5	-5.4920485397184
-87	-5.41934181530075
-86.5	-5.34516420016984
-86	-5.26951988803005
-85.5	-5.1924137433887
-85	-5.11385070954558
-84.5	-5.03383707948077
-84	-4.95237910947326
-83.5	-4.86948419586699
-83	-4.78516081541386
-82.5	-4.69941872444513
-82	-4.61226829586425
-81.5	-4.52372102297401
-81	-4.43379034716092
-80.5	-4.34249066129255
-80	-4.24983755931293
-79.5	-4.15584872863232
-79	-4.06054284961653
-78.5	-3.96394053728115
-78	-3.86592485584791
-77.5	-3.76677770348976
-77	-3.66640533803838
-76.5	-3.56483616666893
-76	-3.46209866474676
-75.5	-3.35822380541561
-75	-3.25324416570948
-74.5	-3.14719412059131
-74	-3.04010921667905
-73.5	-2.93202671590941
-73	-2.82298555313523
-72.5	-2.71302553115882
-72	-2.60218817157097
-71.5	-2.49051548839297
-71	-2.37805098548065
-70.5	-2.26483828463762
-70	-2.15092170766144
-69.5	-2.03634586568951
-69	-1.9211552470869
-68.5	-1.80539368870845
-68	-1.68910490968759
-67.5	-1.57221559406979
-67	-1.45496616386615
-66.5	-1.33731672272447
-66	-1.21930703854543
-65.5	-1.10097477706557
-65	-0.982356522033949
-64.5	-0.863486853704927
-64	-0.744399211984893
-63.5	-0.6251240869785
-63	-0.505691412679736
-62.5	-0.386128335814831
-62	-0.26646014029825
-61.5	-0.146710575094829
-61	-0.026901046825221
-60.5	0.0929491829421081
-60	0.212953978500009
-59.5	0.332862549692024
-59	0.452755763926084
-58.5	0.572613252021367
-58	0.692418021352401
-57.5	0.812151332321472
-57	0.931794361478999
-56.5	1.05132752742023
-56	1.17073057440918
-55.5	1.28998261967173
-55	1.40906275835273
-54.5	1.52804871290737
-54	1.64676541221745
-53.5	1.76524262180989
-53	1.88345917609657
-52.5	2.00139527243448
-52	2.1190317972733
-51.5	2.23635159878547
-51	2.35333991818789
-50.5	2.46998520699605
-50	2.58628158183548
-49.5	2.70230343557062
-49	2.81794435209248
-48.5	2.9332360277876
-48	3.0481888291628
-47.5	3.16281682052066
-47	3.27713728232817
-46.5	3.39117036598885
-46	3.50493834495121
-45.5	3.61846680355183
-45	3.73178356299496
-44.5	3.84500894449923
-44	3.95801457569977
-43.5	4.07087168511492
-43	4.18359830184073
-42.5	4.29620768022731
-42	4.40870716527903
-41.5	4.52109838635193
-41	4.63337911522508
-40.5	4.74559675419707
-40	4.85766051565426
-39.5	4.96955209351127
-39	5.08123889214445
-38.5	5.19268062994204
-38	5.30382900267349
-37.5	5.41462949467184
-37	5.525022376275
-36.5	5.63498209359708
-36	5.74439226843921
-35.5	5.85316223161603
-35	5.9612066339528
-34.5	6.06843415478577
-34	6.17474925316183
-33.5	6.28005477271256
-33	6.38425444683771
-32.5	6.48729311053325
-32	6.58901610087277
-31.5	6.68932740255799
-31	6.78813667747154
-30.5	6.88536041419084
-30	6.980924595402
-29.5	7.07476760431344
-29	7.16686693293367
-28.5	7.25716639192319
-28	7.34561823479945
-27.5	7.4322103084436
-27	7.51694479160164
-26.5	7.59983535322064
-26	7.68090844691891
-25.5	7.76022379096084
-25	7.83781146471832
-24.5	7.91368639879271
-24	7.9878926883532
-23.5	8.06047254567129
-23	8.13146386991534
-22.5	8.2009019418057
-22	8.26884720579837
-21.5	8.33528490540389
-21	8.40020420440755
-20.5	8.46360056715614
-20	8.52545956895019
-19.5	8.58575913040873
-19	8.64447971268699
-18.5	8.70161952873225
-18	8.75708773549134
-17.5	8.81083853992317
-17	8.86282668879835
-16.5	8.91300684190971
-16	8.9613395165208
-15.5	9.00782564717335
-15	9.05240992523362
-14.5	9.09504950176698
-14	9.13572962651451
-13.5	9.17444754185657
-13	9.21121369325304
-12.5	9.24607338446295
-12	9.27908115800093
-11.5	9.31025102898448
-11	9.3396456751528
-10.5	9.36734126368113
-10	9.39342399628087
-9.5	9.41798862013717
-9	9.44118865979493
-8.5	9.46305906341473
-8	9.48368472550938
-7.5	9.50314026786635
-7	9.52148561652767
-6.5	9.53876365804339
-6	9.55503898316807
-5.5	9.57028454934144
-5	9.58445668892196
-4.5	9.59750702115001
-4	9.60936980045006
-3.5	9.61996580868151
-3	9.62923456559045
-2.5	9.63709052926096
-2	9.6434068083729
-1.5	9.64809351481467
-1	9.65107392705915
-0.5	9.6522861167928
0	9.65168810333893
0.5	9.64932573821308
1	9.64511223940182
1.5	9.63906367842475
2	9.63120502149424
2.5	9.62157436426421
3	9.61022059906819
3.5	9.59725576254874
4	9.58269013745792
4.5	9.56656769632202
5	9.54893860412943
5.5	9.5298467425248
6	9.50932791290994
6.5	9.48744786860692
7	9.46421613449068
7.5	9.43960654787558
8	9.41361183352858
8.5	9.38621640734318
9	9.35739614208549
9.5	9.32713566750357
10	9.2954402933215
10.5	9.26221766402011
11	9.22742432963425
11.5	9.19101979524635
12	9.1529658871358
12.5	9.11322994438585
13	9.07184182752
13.5	9.02874480434292
14	8.98391242670843
14.5	8.93734351998602
15	8.88904632671612
15.5	8.83903809376485
16	8.78736564134161
16.5	8.73409119899142
17	8.67920128453198
17.5	8.62273217056573
18	8.56472149112941
18.5	8.50520382133293
19	8.44420994957672
19.5	8.38181635346088
20	8.31801589913167
20.5	8.25279742762356
21	8.18616437456602
21.5	8.1181135433979
22	8.04863437500399
22.5	7.9777127737728
23	7.90540266553196
23.5	7.83161687762544
24	7.75633131835913
24.5	7.67952449350732
25	7.60117472432265
25.5	7.5212612350991
26	7.43977457289536
26.5	7.35675331778677
27	7.27212494697424
27.5	7.18587524841471
28	7.09799445537892
28.5	7.00847485221631
29	6.91731024934084
29.5	6.82450438275743
30	6.7301256245773
30.5	6.63412395156741
31	6.53651670181584
31.5	6.43733331333219
32	6.3366131017316
32.5	6.23440743989539
33	6.13076401519525
33.5	6.02586497803268
34	5.91972911762721
34.5	5.81246240123467
35	5.70418662958347
35.5	5.59503646853176
36	5.48515488006089
36.5	5.37469251371664
37	5.26380888212889
37.5	5.1527230290055
38	5.04153157146002
38.5	4.93038426681306
39	4.81942351606071
39.5	4.70878162762972
40	4.59857545188062
40.5	4.4889055688816
41	4.3798573531177
41.5	4.27156674978557
42	4.16401852421263
42.5	4.05723988013371
43	3.95124152292403
43.5	3.84601468167115
44	3.74153430954039
44.5	3.63775857780571
45	3.53459331238396
45.5	3.43210967574091
46	3.33013815692862
46.5	3.22859045615366
47	3.12737427784784
47.5	3.02639351738961
48	2.92554829408857
48.5	2.82473791094654
49	2.72386052288361
49.5	2.62281535888365
50	2.52151015241063
50.5	2.41991151834488
51	2.31787704953522
51.5	2.2153266041325
52	2.11218915651069
52.5	2.0084013685282
53	1.90390838910363
53.5	1.79866418076904
54	1.69263155128957
54.5	1.58578319320125
55	1.47808334211651
55.5	1.36962049124211
56	1.26032438319729
56.5	1.15020740719982
57	1.03929155653057
57.5	0.927608746098451
58	0.815198159678959
58.5	0.702107474954995
59	0.588390386476609
59.5	0.474107315243145
60	0.359324599273231
60.5	0.244041878382492
61	0.128530481354789
61.5	0.0127470596950665
62	-0.103226323993214
62.5	-0.219304698168228
63	-0.335401393190434
63.5	-0.451429319943358
64	-0.567300730716521
64.5	-0.682930110407016
65	-0.798231405462349
65.5	-0.913121675655265
66	-1.02751999273277
66.5	-1.14134845338933
67	-1.25453183334893
67.5	-1.36699850503403
68	-1.47874097194555
68.5	-1.58951970584249
69	-1.69938948255603
69.5	-1.80829430161881
70	-1.91618182491248
70.5	-2.02300468191074
71	-2.12871979650706
71.5	-2.23328816649418
72	-2.33667657717993
72.5	-2.43885454869205
73	-2.53979740124758
73.5	-2.63948310954826
74	-2.73789509745159
74.5	-2.83501942942938
75	-2.93084636774212
75.5	-3.02536917809883
76	-3.11858479749218
76.5	-3.21049201581119
77	-3.30109322765567
77.5	-3.39039305095639
78	-3.47839756358555
78.5	-3.56524501207684
79	-3.65064618003017
79.5	-3.73478493404433
80	-3.8176728100621
80.5	-3.89932416059824
81	-3.97975288129912
81.5	-4.05897469660318
82	-4.13700428084374
82.5	-4.21385724560201
83	-4.28954969762341
83.5	-4.3640963308053
84	-4.43751243866736
84.5	-4.50981335232659
85	-4.58101143935257
85.5	-4.65112009756243
86	-4.72015220968488
86.5	-4.78811818522266
87	-4.85502693817863
87.5	-4.92088813530444
88	-4.98570708066057
88.5	-5.04949054514854
89	-5.11224151771736
89.5	-5.17396136477722
90	-5.23464973198705


==> Figures/multi-driven-multi-beam/MDMB_result_data/MDMB_result-3.tsv <==
-90	-2.18192834562415
-89.5	-2.10960963515725
-89	-2.03680305662936
-88.5	-1.96349648602918
-88	-1.88967613609552
-87.5	-1.81532492066979
-87	-1.74042357155598
-86.5	-1.66494984035799
-86	-1.58888012169675
-85.5	-1.51218851435619
-85	-1.43484763845788
-84.5	-1.3568290751471
-84	-1.2781027874796
-83.5	-1.19863868546021
-83	-1.11840540521979
-82.5	-1.03737231051394
-82	-0.955507955996621
-81.5	-0.872781693125939
-81	-0.789163403807511
-80.5	-0.704624208375819
-80	-0.619136238982046
-79.5	-0.532673239280782
-79	-0.445211132772572
-78.5	-0.356728011626831
-78	-0.267203823222275
-77.5	-0.176626156923738
-77	-0.0849800377930826
-76.5	0.00774299428135751
-76	0.101548580477261
-75.5	0.196437490535712
-75	0.292406161234255
-74.5	0.389446488303704
-74	0.487545030609917
-73.5	0.586683933810087
-73	0.686839603849189
-72.5	0.78798348123013
-72	0.890081448435701
-71.5	0.993094611811531
-71	1.09697838457
-70.5	1.20168370131532
-70	1.30715666262022
-69.5	1.41333928947168
-69	1.52016908679293
-68.5	1.62758113857123
-68	1.73550697161363
-67.5	1.84388142666507
-67	1.95262112245893
-66.5	2.06165448246033
-66	2.17090668042447
-65.5	2.28030389678368
-65	2.38977277546534
-64.5	2.4992428571219
-64	2.60864550756661
-63.5	2.71791664639452
-63	2.82699554222061
-62.5	2.93582723478821
-62	3.04436238927257
-61.5	3.15255817880926
-61	3.26037836428621
-60.5	3.36779501406778
-60	3.47480172790619
-59.5	3.58135596292
-59	3.68745955221775
-58.5	3.79311412533918
-58	3.89832739876464
-57.5	4.00311412705895
-57	4.10749526653382
-56.5	4.21149777509862
-56	4.31515387012961
-55.5	4.41850017673765
-55	4.52157747490379
-54.5	4.62444624590221
-54	4.72712435847
-53.5	4.82966584751464
-53	4.93211599480438
-52.5	5.03452048741536
-52	5.1369234411182
-51.5	5.23936800345109
-51	5.34189430645437
-50.5	5.44454105174431
-50	5.54734465931524
-49.5	5.65035314964153
-49	5.75357621417128
-48.5	5.85704585470659
-48	5.96078598486382
-47.5	6.06481848488596
-47	6.16916294985926
-46.5	6.27383633991684
-46	6.37885340470752
-45.5	6.48422702174739
-45	6.58996874088217
-44.5	6.69610027371006
-44	6.80260094621233
-43.5	6.90947823454447
-43	7.01672952518002
-42.5	7.12434802705065
-42	7.23232272824223
-41.5	7.34063880168508
-41	7.44927778171977
-40.5	7.55822275271016
-40	7.66743655320613
-39.5	7.77688439519933
-39	7.88652758154099
-38.5	7.99632464573345
-38	8.10623051430385
-37.5	8.21619800683193
-37	8.3261786828935
-36.5	8.43612277281671
-36	8.54598011228249
-35.5	8.65569027718292
-35	8.76520060300934
-34.5	8.87445830132686
-34	8.98341201692797
-33.5	9.0920124828012
-33	9.20021345546584
-32.5	9.30796556808844
-32	9.41522831287157
-31.5	9.52195146997046
-31	9.62809315646871
-30.5	9.73361435057656
-30	9.83847842062241
-29.5	9.94265178177389
-29	10.0460968373821
-28.5	10.1487917655545
-28	10.2506956699271
-27.5	10.3517784512251
-27	10.4520111701857
-26.5	10.551365193863
-26	10.6498124280185
-25.5	10.7473169115275
-25	10.843856338492
-24.5	10.9393834351872
-24	11.0338579184362
-23.5	11.1272356516468
-23	11.2194679842259
-22.5	11.3105037244987
-22	11.400278827581
-21.5	11.488738876593
-21	11.5758078108554
-20.5	11.6614139004064
-20	11.745484071235
-19.5	11.8279446755844
-19	11.9087181075375
-18.5	11.9877412119401
-18	12.064932665579
-17.5	12.1402230762928
-17	12.2135483340036
-16.5	12.2848498923622
-16	12.3540762633278
-15.5	12.4211784545078
-15	12.4861195875592
-14.5	12.5488566997376
-14	12.6093587470488
-13.5	12.6676001586785
-13	12.7235607816381
-12.5	12.7772242165708
-12	12.8285826758071
-11.5	12.8776195854307
-11	12.9243265367855
-10.5	12.9686986224427
-10	13.0107339238956
-9.5	13.0504342230577
-9	13.0878014996015
-8.5	13.1228396195061
-8	13.1555492303308
-7.5	13.1859357097341
-7	13.2140061294592
-6.5	13.2397696578766
-6	13.2632362721224
-5.5	13.2844157712371
-5	13.303312099247
-4.5	13.3199321652836
-4	13.3342835350035
-3.5	13.3463739711603
-3	13.3562115676233
-2.5	13.3638053800535
-2	13.3691572687538
-1.5	13.3722713588604
-1	13.3731538792226
-0.5	13.3718124955649
0	13.3682579804491
0.5	13.3624998392858
1	13.3545507045443
1.5	13.3444200243522
2	13.332122448189
2.5	13.3176756247076
3	13.3011002173139
3.5	13.2824180240535
4	13.261653824395
4.5	13.2388269500686
5	13.2139614356452
5.5	13.1870829471631
6	13.1582183988875
6.5	13.1273947001281
7	13.0946424870996
7.5	13.0599835407208
8	13.0234419173487
8.5	12.9850422759142
9	12.9448091874492
9.5	12.9027649873948
10	12.858935525872
10.5	12.8133371343781
11	12.7659839760725
11.5	12.7168891561459
12	12.666063974238
12.5	12.613517101975
13	12.5592502939058
13.5	12.503271123904
14	12.4455720901136
14.5	12.3861465566566
15	12.324986550268
15.5	12.2620837610437
16	12.1974252585957
16.5	12.1310082069034
17	12.0628209051823
17.5	11.9928548429941
18	11.9211065015291
18.5	11.8475776109091
19	11.7722757338558
19.5	11.69520799949
20	11.6164030714128
20.5	11.5358809811193
21	11.453671935977
21.5	11.3698136347109
22	11.284350497922
22.5	11.1973301358351
23	11.1088084685136
23.5	11.0188477983917
24	10.9275074871167
24.5	10.8348521927322
25	10.7409501109812
25.5	10.6458727909118
26	10.5496911490303
26.5	10.452480918124
27	10.354322755956
27.5	10.2552925849955
28	10.1554695786568
28.5	10.0549362626716
29	9.9537771230284
29.5	9.85207723070472
30	9.7499209507475
30.5	9.64740406257999
31	9.54461304068392
31.5	9.44163738819112
32	9.33856653860015
32.5	9.23549033398469
33	9.1325005011561
33.5	9.02966889359972
34	8.92709446048567
34.5	8.82485416785902
35	8.72302381941034
35.5	8.62167528246148
36	8.52087724868407
36.5	8.42069365686044
37	8.3211831731939
37.5	8.22239245918571
38	8.12437791603643
38.5	8.02718024250904
39	7.93083475054439
39.5	7.83537258886379
40	7.74081857627228
40.5	7.64719252440868
41	7.55451067966904
41.5	7.46276927613654
42	7.37197982749094
42.5	7.28213505667384
43	7.19322193869124
43.5	7.1052213091459
44	7.01810762840318
44.5	6.93184879104774
45	6.84641611819327
45.5	6.76173574713991
46	6.6777766476709
46.5	6.59447710343746
47	6.51177049219912
47.5	6.42958517832811
48	6.34784411279008
48.5	6.26646538426719
49	6.18536305744905
49.5	6.10444706897657
50	6.02363626199056
50.5	5.9428113719398
51	5.86189104566925
51.5	5.7807775364805
52	5.69937433350416
52.5	5.61758633051994
53	5.53532129047778
53.5	5.45249050670436
54	5.36900971496809
54.5	5.28479992751213
55	5.19980870600514
55.5	5.11392990287462
56	5.02712841905247
56.5	4.93935363544753
57	4.8505640959325
57.5	4.76072748026302
58	4.66982119625325
58.5	4.57783297312975
59	4.48475951915361
59.5	4.39060727105092
60	4.29539293729441
60.5	4.19917191524015
61	4.10191688791455
61.5	4.00370609804797
62	3.90458977112913
62.5	3.80462614216092
63	3.70388006830899
63.5	3.60242262162502
64	3.50033059943913
64.5	3.39768541631187
65	3.29457239539497
65.5	3.19108002107456
66	3.08729877229626
66.5	2.98332098527378
67	2.87924022742997
67.5	2.77514963627738
68	2.67117846812979
68.5	2.56734713831387
69	2.46378306557692
69.5	2.36057382670155
70	2.25780386636493
70.5	2.1555553715357
71	2.05390664411442
71.5	1.9529321599381
72	1.85270205123303
72.5	1.75328303895659
73	1.65473654196044
73.5	1.55711992892688
74	1.46048590195443
74.5	1.36488225139345
75	1.27035269264416
75.5	1.17693596477073
76	1.08466689506921
76.5	0.99357577841271
77	0.903688570903251
77.5	0.815027920015378
78	0.727612430013682
78.5	0.641490449060968
79	0.556608206808725
79.5	0.473007929356635
80	0.390696153087174
80.5	0.309676230543615
81	0.229949670058989
81.5	0.151516212891755
82	0.0743735700136548
82.5	-0.00148156322923258
83	-0.0760538906100899
83.5	-0.149349087655139
84	-0.221373088333471
84.5	-0.292132908465101
85	-0.361634962822712
85.5	-0.429886089430689
86	-0.49689291974477
86.5	-0.562661285698318
87	-0.627196214574258
87.5	-0.690502355658684
88	-0.752582660761961
88.5	-0.813439019993859
89	-0.873071947317281
89.5	-0.931479770148191
90	-0.988659814369831


==> Figures/multi-driven-multi-beam/MDMB_result_data/MDMB_result-4.tsv <==
-90	-5.26111904120564
-89.5	-5.19998543571025
-89	-5.13835951243679
-88.5	-5.07619313152421
-88	-5.01343555101722
-87.5	-4.95003082102614
-87	-4.88591948223081
-86.5	-4.82103757389108
-86	-4.755317615233
-85.5	-4.68868844245188
-85	-4.62107536260882
-84.5	-4.55240093623533
-84	-4.4825840060822
-83.5	-4.41154141733365
-83	-4.33918713906441
-82.5	-4.26543321769807
-82	-4.19018953211864
-81.5	-4.11336464181143
-81	-4.03486579444469
-80.5	-3.9545997613249
-80	-3.8724724804595
-79.5	-3.78839077373638
-79	-3.70226154552803
-78.5	-3.61399361373156
-78	-3.5235459749101
-77.5	-3.43074611579631
-77	-3.33555082067342
-76.5	-3.23788261396178
-76	-3.13766721510954
-75.5	-3.03483764321648
-75	-2.92933311554995
-74.5	-2.8211001187757
-74	-2.71009408389486
-73.5	-2.59627888181089
-73	-2.47962868307098
-72.5	-2.36012810538958
-72	-2.23777281255436
-71.5	-2.11256981872485
-71	-1.98453882028741
-70.5	-1.85371104295959
-70	-1.7201303826481
-69.5	-1.58385288905673
-69	-1.44494691944508
-68.5	-1.30349212104563
-68	-1.15957941246797
-67.5	-1.01336904057892
-67	-0.864874718959913
-66.5	-0.714265115647165
-66	-0.561670371475487
-65.5	-0.40722774467201
-65	-0.251080240814144
-64.5	-0.0933746346240866
-64	0.0657382172893566
-63.5	0.226107138743937
-63	0.387579625048558
-62.5	0.55000537794266
-62	0.713236518796366
-61.5	0.877129261622308
-61	1.04154538268473
-60.5	1.20635379590299
-60	1.37136899688211
-59.5	1.5365697286465
-59	1.70179962236486
-58.5	1.86695983604979
-58	2.03195979795494
-57.5	2.19671799921561
-57	2.36116337219485
-56.5	2.52523439788039
-56	2.68887943779356
-55.5	2.85205614239058
-55	3.01473122660822
-54.5	3.17684708915291
-54	3.33843242318972
-53.5	3.49945054213697
-53	3.65989274750214
-52.5	3.81975525069015
-52	3.97903748353184
-51.5	4.13774226475279
-51	4.2958736103397
-50.5	4.45343801019621
-50	4.61044313742213
-49.5	4.76687745386887
-49	4.92277128305741
-48.5	5.07811718153026
-48	5.23291793666938
-47.5	5.38717526945329
-47	5.54088942660507
-46.5	5.69405931376615
-46	5.84668306567404
-45.5	5.99875763234484
-45	6.15028025225546
-44.5	6.30122103645285
-44	6.4515982768591
-43.5	6.60139021636103
-43	6.75058487192463
-42.5	6.89916825534897
-42	7.04712463093977
-41.5	7.19443706925102
-41	7.34108804838193
-40.5	7.48704775461491
-40	7.6322961286839
-39.5	7.7768053481103
-39	7.92054530776203
-38.5	8.06348432448251
-38	8.20558875053709
-37.5	8.34682433340845
-37	8.4871565272892
-36.5	8.62654305015279
-36	8.7649448832664
-35.5	8.90232402531993
-35	9.0386414010773
-34.5	9.17385805867735
-34	9.30793636142134
-33.5	9.44084091032741
-33	9.57253942119289
-32.5	9.70298894805379
-32	9.83216049095124
-31.5	9.96002227592849
-31	10.0865432337764
-30.5	10.2116945488795
-30	10.3354497687628
-29.5	10.457784734104
-29	10.578671808862
-28.5	10.6980843447874
-28	10.8160012660432
-27.5	10.9323996227599
-27	11.0472586332483
-26.5	11.1605587480573
-26	11.2722827710768
-25.5	11.3824097729964
-25	11.4909181563475
-24.5	11.5977885781003
-24	11.7029994595042
-23.5	11.8065280101562
-23	11.9083495437175
-22.5	12.0084389328561
-22	12.106760855842
-21.5	12.2032798736041
-21	12.2979555119728
-20.5	12.3907427948685
-20	12.4815938502878
-19.5	12.5704584481304
-19	12.6572841811916
-18.5	12.7420124179216
-18	12.8245867893283
-17.5	12.9049501911835
-17	12.9830484974221
-16.5	13.0588321006456
-16	13.1322577575182
-15.5	13.20328492695
-15	13.2718814834803
-14.5	13.3380193288716
-14	13.4016798555795
-13.5	13.4628525701631
-13	13.5215353416187
-12.5	13.577732766529
-12	13.6314553275232
-11.5	13.6827148248212
-11	13.7315279360444
-10.5	13.7779152895926
-10	13.8219000744837
-9.5	13.8635079988424
-9	13.9027600948487
-8.5	13.9396820243089
-8	13.974291233756
-7.5	14.006606762667
-7	14.0366468387089
-6.5	14.0644294541395
-6	14.0899687079397
-5.5	14.1132810727009
-5	14.1343750289523
-4.5	14.1532609556483
-4	14.1699499012517
-3.5	14.1844539226189
-3	14.1967843111201
-2.5	14.2069555322721
-2	14.2149768316877
-1.5	14.2208588016824
-1	14.2246144934485
-0.5	14.2262586060787
0	14.2258085377055
0.5	14.2232755685584
1	14.2186808056168
1.5	14.2120361205434
2	14.2033577021178
2.5	14.1926633392024
3	14.179972464334
3.5	14.1653016672564
4	14.1486728934924
4.5	14.1301009342483
5	14.109603427859
5.5	14.0871991050332
6	14.0629073130072
6.5	14.0367459505801
7	14.0087339923048
7.5	13.9788848244892
8	13.9472103865572
8.5	13.9137213781603
9	13.8784268245023
9.5	13.8413330143055
10	13.8024401727888
10.5	13.761746623985
11	13.7192425090722
11.5	13.6749153357761
12	13.6287501049398
12.5	13.580729369556
13	13.5308310216955
13.5	13.4790331968907
14	13.4253102632336
14.5	13.3696370460738
15	13.3119909705123
15.5	13.2523537830548
16	13.1907117911294
16.5	13.1270520114056
17	13.06137210848
17.5	12.9936712999095
18	12.9239572763111
18.5	12.8522455778717
19	12.7785596950136
19.5	12.7029296013062
20	12.6253884269937
20.5	12.5459772127958
21	12.4647393880806
21.5	12.3817232525849
22	12.2969807550237
22.5	12.210571307516
23	12.1225382933076
23.5	12.0329459548583
24	11.9418452349931
24.5	11.8492879435244
25	11.7553250051321
25.5	11.6600060797572
26	11.5633847676941
26.5	11.4654927656189
27	11.3663808977059
27.5	11.266085413559
28	11.1646419870769
28.5	11.062085535518
29	10.9584497860409
29.5	10.8537754093341
30	10.7480803555664
30.5	10.6414071549901
31	10.5337855037697
31.5	10.4252487520073
32	10.3158318116217
32.5	10.2055723268704
33	10.0945191738469
33.5	9.98269643622278
34	9.87016256949682
34.5	9.75696060694073
35	9.64313770212342
35.5	9.52874318820848
36	9.41382840929833
36.5	9.29844551549283
37	9.18265334652741
37.5	9.06649255158372
38	8.9500207932919
38.5	8.8332852262987
39	8.71633139467294
39.5	8.59920343955065
40	8.48194248246805
40.5	8.36458676000743
41	8.2471769304454
41.5	8.12973620286993
42	8.012297384796
42.5	7.89488207790689
43	7.77750916890732
43.5	7.66019410495289
44	7.54294856901919
44.5	7.42578039376549
45	7.30869751920921
45.5	7.19169157238355
46	7.07476556857979
46.5	6.95790687571342
47	6.84109999908153
47.5	6.72432538439635
48	6.60755869052792
48.5	6.49077086518599
49	6.37392836102485
49.5	6.25699249392912
50	6.13992662817875
50.5	6.02267882315156
51	5.90520057850513
51.5	5.78743770223642
52	5.66933443858404
52.5	5.5508337132909
53	5.4318785705374
53.5	5.31241220547272
54	5.19237942444704
54.5	5.07172762903334
55	4.95041539956549
55.5	4.82839007063163
56	4.70561629504666
56.5	4.58206049234682
57	4.45769675014993
57.5	4.33250734108279
58	4.20648286814134
58.5	4.07962368574172
59	3.95193855624315
59.5	3.82344575381627
60	3.69417361832066
60.5	3.56416864394859
61	3.4334639108882
61.5	3.30212399425173
62	3.17021220837863
62.5	3.03780118873662
63	2.90497095050914
63.5	2.77180880254711
64	2.63840849490517
64.5	2.50486933133922
65	2.37129561023831
65.5	2.23779523415579
66	2.10447914014075
66.5	1.97146068782014
67	1.83885458702337
67.5	1.70677608206227
68	1.57535589113166
68.5	1.44468295620277
69	1.31488144929376
69.5	1.18606089000735
70	1.058327317296
70.5	0.931783671727625
71	0.806528775326727
71.5	0.682656580192766
72	0.560255774025956
72.5	0.439410529746345
73	0.320197826859835
73.5	0.20269014046962
74	0.0869530134735885
74.5	-0.0269541337178101
75	-0.138977865087047
75.5	-0.249070982392163
76	-0.357192498268449
76.5	-0.463307375401098
77	-0.567386553514804
77.5	-0.669406365346813
78	-0.769348542226703
78.5	-0.867192521182815
79	-0.96294177491084
79.5	-1.05658714592941
80	-1.14812862048085
80.5	-1.23757066354715
81	-1.32492058615482
81.5	-1.41018871634698
82	-1.49338825776982
82.5	-1.57453405947436
83	-1.65364357864346
83.5	-1.73073506565904
84	-1.80582804922473
84.5	-1.87894309202269
85	-1.95010046544211
85.5	-2.01932093245297
86	-2.08662486596271
86.5	-2.15203183151343
87	-2.21556002464408
87.5	-2.2772269215537
88	-2.33704781897995
88.5	-2.39503642622759
89	-2.45120416438944
89.5	-2.50555943504908
90	-2.55810923175103


==> Figures/multi-driven-multi-beam/MDMB_result_data/MDMB_result-5.tsv <==
-90	-6.39982464357876
-89.5	-6.3583527697208
-89	-6.31618310402358
-88.5	-6.27325514041157
-88	-6.2295050203832
-87.5	-6.18486433805319
-87	-6.13925976100655
-86.5	-6.09261516478323
-86	-6.04484896818146
-85.5	-5.99587710513475
-85	-5.94561141490795
-84.5	-5.89396135894176
-84	-5.84083294046963
-83.5	-5.78613019515177
-83	-5.72975507285987
-82.5	-5.67160799073744
-82	-5.61158764783256
-81.5	-5.54959215626742
-81	-5.48551964362173
-80.5	-5.41926758461954
-80	-5.35073479782231
-79.5	-5.27982116242911
-79	-5.20642780834101
-78.5	-5.13045935545893
-78	-5.05179014565875
-77.5	-4.97038821723249
-77	-4.88614507834237
-76.5	-4.79898189005904
-76	-4.70882436648261
-75.5	-4.61560556203114
-75	-4.51926571038055
-74.5	-4.41975185687481
-74	-4.31702014123597
-73.5	-4.211035263422
-73	-4.1017709440567
-72.5	-3.9892108554525
-72	-3.8733490101845
-71.5	-3.75418846623827
-71	-3.63174393330847
-70.5	-3.50604015547733
-70	-3.3771115350727
-69.5	-3.24500254315747
-69	-3.10976820238949
-68.5	-2.97147219815989
-68	-2.83018670222224
-67.5	-2.68598065725641
-67	-2.53896006640528
-66.5	-2.38921906419343
-66	-2.23686004836294
-65.5	-2.08198985198027
-65	-1.92472015985301
-64.5	-1.7651654907914
-64	-1.60344368644696
-63.5	-1.43967320552501
-63	-1.27397354838295
-62.5	-1.10646350929153
-62	-0.937260313567144
-61.5	-0.766479285071395
-61	-0.594231961130951
-60.5	-0.42062585479265
-60	-0.245761742253467
-59.5	-0.0697488100964556
-59	0.107316733552331
-58.5	0.285346188798015
-58	0.46425611408153
-57.5	0.643967861253452
-57	0.824409653182786
-56.5	1.00551458481493
-56	1.18722277293734
-55.5	1.36947934340424
-55	1.55223538005596
-54.5	1.73544444190325
-54	1.91906998223167
-53.5	2.10306752807984
-53	2.28740382062935
-52.5	2.472048418036
-52	2.6569729206451
-51.5	2.84215102634645
-51	3.02755656816841
-50.5	3.21316551235562
-50	3.39895412007483
-49.5	3.58489074668871
-49	3.77095949443595
-48.5	3.95712158571079
-48	4.14334633675223
-47.5	4.32960099659217
-47	4.5158495812097
-46.5	4.70205338151276
-46	4.8881711241806
-45.5	5.07415888447605
-45	5.25997080828423
-44.5	5.44553671206453
-44	5.6308220812166
-43.5	5.81575608201596
-43	6.00027681341572
-42.5	6.18431873092147
-42	6.36781381725403
-41.5	6.55069236440423
-41	6.7328842384205
-40.5	6.91430218337903
-40	7.09488696715852
-39.5	7.27455135696716
-39	7.45321772002152
-38.5	7.63080902440212
-38	7.80724853890139
-37.5	7.98246166368608
-37	8.15637693015476
-36.5	8.32890959888059
-36	8.50000633962417
-35.5	8.66958996834486
-35	8.83759729464374
-34.5	9.00396849528626
-34	9.16864843592862
-33.5	9.33158750137078
-33	9.49274329659535
-32.5	9.65205729788932
-32	9.80951284682028
-31.5	9.96506982473752
-31	10.1187026613537
-30.5	10.2703918370124
-30	10.4201240364552
-29.5	10.5678922824948
-29	10.713681882869
-28.5	10.8575018155913
-28	10.9993476235095
-27.5	11.1392227658489
-27	11.2771327793666
-26.5	11.4130837511422
-26	11.5470823167249
-25.5	11.6791237338064
-25	11.8092117035364
-24.5	11.9373340523919
-24	12.0634771960891
-23.5	12.1876210557896
-23	12.3097384678481
-22.5	12.4297974258936
-22	12.5477492637532
-21.5	12.6635474558854
-21	12.7771328551074
-20.5	12.8884436683832
-20	12.9974154739692
-19.5	13.1039835321868
-19	13.2080841300533
-18.5	13.3096513043636
-18	13.4086243747778
-17.5	13.5049485981347
-17	13.5985771413991
-16.5	13.6894724242885
-16	13.7776077998073
-15.5	13.8629658507835
-15	13.9455324746853
-14.5	14.025305264461
-14	14.1022901140456
-13.5	14.1764997002649
-13	14.2479529684486
-12.5	14.3166762044196
-12	14.3826888469284
-11.5	14.446013687099
-11	14.5066721374025
-10.5	14.5646842162374
-10	14.6200672010533
-9.5	14.6728361898301
-9	14.7230046716639
-8.5	14.7705692460739
-8	14.8155295515047
-7.5	14.8578802989192
-7	14.8976130967103
-6.5	14.9347177322194
-6	14.9691864379394
-5.5	15.0009975118682
-5	15.0301331468242
-4.5	15.0565748451965
-4	15.0803050191772
-3.5	15.1013074799894
-3	15.1195723700825
-2.5	15.1350821370236
-2	15.1478225846921
-1.5	15.157781556313
-1	15.1649502994186
-0.5	15.1693231761368
0	15.1708984911505
0.5	15.1696838979786
1	15.1656705070574
1.5	15.1588634076098
2	15.1492689266168
2.5	15.1368964649785
3	15.1217584943505
3.5	15.1038772148028
4	15.0832605765252
4.5	15.0599248719764
5	15.0338875684166
5.5	15.0051676146435
6	14.9737845548677
6.5	14.9397642380388
7	14.9031218493921
7.5	14.8638718807344
8	14.8220274625259
8.5	14.777599938594
9	14.7305975881568
9.5	14.6810286363295
10	14.628894382417
10.5	14.574187535445
11	14.5168966144503
11.5	14.4570069080921
12	14.3945007976505
12.5	14.3293574298521
13	14.2615604638717
13.5	14.191081868251
14	14.1178953785367
14.5	14.0419774869232
15	13.9633084000821
15.5	13.8818736939281
16	13.7976669720043
16.5	13.7106891905623
17	13.6209422117201
17.5	13.5284370955603
18	13.4331945940934
18.5	13.3352434727382
19	13.234620112652
19.5	13.1313716296965
20	13.0255456034976
20.5	12.917190096519
21	12.8063577696723
21.5	12.6931030717076
22	12.5774803254514
22.5	12.459543298187
23	12.3393470849694
23.5	12.2169361960561
24	12.0923498840666
24.5	11.9656245293083
25	11.836792105846
25.5	11.7058800321536
26	11.5729125663091
26.5	11.4379130014857
27	11.3008940694248
27.5	11.161865624507
28	11.0208369249683
28.5	10.8778168392117
29	10.7328135789186
29.5	10.5858378251115
30	10.4369046835027
30.5	10.2860244365739
31	10.1332094424063
31.5	9.97847801999977
32	9.82185177423428
32.5	9.66335733492522
33	9.5030269707646
33.5	9.3409010882654
34	9.1770212030553
34.5	9.011430611641
35	8.84417952782504
35.5	8.67532384019535
36	8.50492404061638
36.5	8.33304485507029
37	8.15975906331523
37.5	7.98514188892835
38	7.80926693179535
38.5	7.63221121423181
39	7.45405476784925
39.5	7.27488036033711
40	7.09477163560984
40.5	6.91381328723601
41	6.73209665104613
41.5	6.54970885634425
42	6.36673344262961
42.5	6.18325390229869
43	5.99935374297807
43.5	5.81511521585386
44	5.63061893475762
44.5	5.44594282529653
45	5.26116319738455
45.5	5.07636004691221
46	4.89159926974724
46.5	4.70694294389979
47	4.52245094920414
47.5	4.33817949325686
48	4.1541800825428
48.5	3.97049968060299
49	3.78718036969501
49.5	3.60425948855309
50	3.42178348301988
50.5	3.23977817489697
51	3.05826823653745
51.5	2.87727795868805
52	2.69683177132937
52.5	2.51695253135569
53	2.33766411967892
53.5	2.15899050487547
54	1.98095785078608
54.5	1.80359467173765
55	1.62694392652149
55.5	1.45104495730589
56	1.27593077974156
56.5	1.10164845559612
57	0.928251464572278
57.5	0.755799159676405
58	0.584356981623757
58.5	0.413997195633021
59	0.244796650920284
59.5	0.0768377976803802
60	-0.0897917162013622
60.5	-0.255006355584664
61	-0.418669155159364
61.5	-0.580711470499613
62	-0.741031491008639
62.5	-0.899525755424744
63	-1.05608969807056
63.5	-1.21061962889494
64	-1.36301309757832
64.5	-1.51317012503708
65	-1.66099366791084
65.5	-1.80639113981976
66	-1.94927484069663
66.5	-2.08956274588408
67	-2.22717856170594
67.5	-2.36205284763823
68	-2.49411858570445
68.5	-2.62329912207309
69	-2.74957384516972
69.5	-2.87290280115351
70	-2.99325578731323
70.5	-3.11060872769908
71	-3.22494743277494
71.5	-3.33626449491327
72	-3.44456100833162
72.5	-3.54984469042039
73	-3.65213180966078
73.5	-3.75144371359075
74	-3.84780909890544
74.5	-3.94126274900662
75	-4.03184379774713
75.5	-4.1195979096286
76	-4.20457346596229
76.5	-4.2868235817191
77	-4.36640515878636
77.5	-4.4433774230917
78	-4.51780220477154
78.5	-4.5897678746965
79	-4.65926681312465
79.5	-4.72641637758451
80	-4.79128302161901
80.5	-4.85393511986772
81	-4.91444050404442
81.5	-4.97286683977747
82	-5.02928164092076
82.5	-5.08375084956149
83	-5.13634064238051
83.5	-5.18711440964546
84	-5.2361352116401
84.5	-5.28346403936956
85	-5.32915977122538
85.5	-5.37327864239859
86	-5.41587661105227
86.5	-5.4570051877161
87	-5.49671402427988
87.5	-5.53505048569833
88	-5.57205872768839
88.5	-5.60778051726144
89	-5.64225400734536
89.5	-5.67551427018424
90	-5.70759401575759


==> Figures/multi-driven-multi-beam/MDMB_result_data/MDMB_result-6.tsv <==
-90	-6.62239370440437
-89.5	-6.57764376612957
-89	-6.53219177990472
-88.5	-6.48597473724257
-88	-6.43892537348583
-87.5	-6.39097094280583
-87	-6.34203316519884
-86.5	-6.29202947697854
-86	-6.24087210875437
-85.5	-6.18846918530288
-85	-6.13472452611901
-84.5	-6.07953907320873
-84	-6.02280941373442
-83.5	-5.96443002363209
-83	-5.90429242928488
-82.5	-5.84228680266084
-82	-5.77830091719289
-81.5	-5.7122222631762
-81	-5.64393762846661
-80.5	-5.57333392914956
-80	-5.50029894496852
-79.5	-5.42472248677213
-79	-5.34649573003829
-78.5	-5.26551390643267
-78	-5.18179133240651
-77.5	-5.09501813040787
-77	-5.00520482199927
-76.5	-4.91226828491082
-76	-4.81613156336825
-75.5	-4.71672684026977
-75	-4.61399539830404
-74.5	-4.50788776368849
-74	-4.39836554290266
-73.5	-4.28540167353428
-73	-4.16898050109762
-72.5	-4.0490991855925
-72	-3.92576760762401
-71.5	-3.79900758768346
-71	-3.66885524987005
-70.5	-3.53535920371543
-70	-3.39858053779538
-69.5	-3.25859262705719
-69	-3.11548137621087
-68.5	-2.96934314580338
-68	-2.82028487816329
-67.5	-2.66852860168493
-67	-2.51401894910825
-66.5	-2.3569738473363
-66	-2.19753483181743
-65.5	-2.03584756113427
-65	-1.87206228743091
-64.5	-1.70633094523916
-64	-1.53880776355273
-63.5	-1.36964556198777
-63	-1.19899600053478
-62.5	-1.02700775704945
-62	-0.853824901883776
-61.5	-0.679586383266211
-61	-0.504424216679788
-60.5	-0.328461973724925
-60	-0.151914732038772
-59.5	0.0252673865551111
-59	0.202910971671803
-58.5	0.38092602465123
-58	0.559231672061959
-57.5	0.737755985347684
-57	0.916437684006396
-56.5	1.09522430198426
-56	1.2740738989622
-55.5	1.45295273925606
-55	1.63183590571062
-54.5	1.81065342226732
-54	1.98947093108377
-53.5	2.16824631188743
-53	2.34697621065541
-52.5	2.52566097547835
-52	2.70430367962866
-51.5	2.88290959532608
-51	3.06148408462068
-50.5	3.24003414176338
-50	3.41856649480655
-49.5	3.59705383131635
-49	3.77553938923553
-48.5	3.95400529862045
-48	4.13244682900165
-47.5	4.31085673249643
-47	4.48922432593907
-46.5	4.6675359322445
-46	4.84577523599547
-45.5	5.02392347314057
-45	5.201959863032
-44.5	5.37981346112813
-44	5.55750966173754
-43.5	5.73499298219983
-43	5.91222621294354
-42.5	6.08916876322296
-42	6.26577753372385
-41.5	6.44200730522399
-41	6.61781168238117
-40.5	6.79311642765036
-40	6.96788828969444
-39.5	7.14206348655942
-39	7.31558055907759
-38.5	7.48837658924355
-38	7.66038661145801
-37.5	7.83154519956809
-37	8.00178732566413
-36.5	8.17102514180108
-36	8.33920583653886
-35.5	8.50625509014479
-35	8.67210263392112
-34.5	8.83667909471488
-34	8.99991719260163
-33.5	9.1617526487955
-33	9.32212588601442
-32.5	9.48094878474265
-32	9.638191648013
-31.5	9.79379079631937
-31	9.94769462951292
-30.5	10.0998565773758
-30	10.2502357817802
-29.5	10.3987975986825
-29	10.5454931495039
-28.5	10.690307219395
-28	10.8332118884993
-27.5	10.9741854544792
-27	11.1132108011839
-26.5	11.2502741337592
-26	11.3853653886184
-25.5	11.5184603982767
-25	11.6495555560717
-24.5	11.7786335269815
-24	11.9056761058669
-23.5	12.0306617501102
-23	12.1535645449314
-22.5	12.274355808777
-22	12.392984549606
-21.5	12.5094151632988
-21	12.6235934753313
-20.5	12.7354616704083
-20	12.8449584087775
-19.5	12.9520207576298
-19	13.0565833799157
-18.5	13.1585749775862
-18	13.2579350959823
-17.5	13.3546025658338
-17	13.448522654929
-16.5	13.5396489767042
-16	13.6279455527436
-15.5	13.7133812956327
-15	13.795934401538
-14.5	13.8755949140232
-14	13.9523605015246
-13.5	14.0262373211282
-13	14.0972396569531
-12.5	14.165390526187
-12	14.2307047955783
-11.5	14.293210985705
-11	14.3529334848863
-10.5	14.4098975501806
-10	14.4641277599753
-9.5	14.5156484095666
-9	14.5644804188052
-8.5	14.6106343931218
-8	14.654124628384
-7.5	14.6949602354298
-7	14.7331484027185
-6.5	14.7686956365211
-6	14.8016100326137
-5.5	14.8318857571935
-5	14.8595260705283
-4.5	14.8845300353564
-4	14.9068976776334
-3.5	14.9266301219014
-3	14.943734243611
-2.5	14.9582030763415
-2	14.9700412722647
-1.5	14.9792486970832
-1	14.9858271214158
-0.5	14.9897796047807
0	14.9911112294436
0.5	14.9898305609108
1	14.9859326435889
1.5	14.9794227562161
2	14.9703039518282
2.5	14.9585802112876
3	14.9442567162283
3.5	14.9273443281966
4	14.907839453356
4.5	14.8857477914286
5	14.8610730774958
5.5	14.8338203064829
6	14.8039954138899
6.5	14.7716110899818
7	14.7366675651334
7.5	14.6991723503091
8	14.659130278514
8.5	14.6165468455207
9	14.5714274468768
9.5	14.523781540023
10	14.4736066134407
10.5	14.4209041390977
11	14.3656681233412
11.5	14.3078905043783
12	14.2475605094205
12.5	14.1846637924966
13	14.1191899398233
13.5	14.0511100235582
14	13.9804009375715
14.5	13.9070360490382
15	13.8309890154006
15.5	13.7522356856885
16	13.6707597732371
16.5	13.5865394087029
17	13.4995636709766
17.5	13.4098248102152
18	13.3173245901057
18.5	13.22207376052
19	13.1240926741732
19.5	13.0234185336453
20	12.920082113581
20.5	12.8141307776861
21	12.7056167275721
21.5	12.5945993739679
22	12.4811434097918
22.5	12.3653225473785
23	12.247202905368
23.5	12.126859687557
24	12.0043610504228
24.5	11.8797757866093
25	11.7531710404965
25.5	11.624611669532
26	11.4941643662828
26.5	11.3618845147489
27	11.2278294732759
27.5	11.0920491968913
28	10.9545927118907
28.5	10.8155080287123
29	10.6748416050695
29.5	10.5326425680245
30	10.3889574299354
30.5	10.2438324327521
31	10.0973117585021
31.5	9.94944342917115
32	9.80027652657681
32.5	9.64986291137336
33	9.49825538644396
33.5	9.34551609809503
34	9.19170147064629
34.5	9.03686808600139
35	8.88107628233144
35.5	8.72438887322934
36	8.56687021933293
36.5	8.40858616769082
37	8.24959897323245
37.5	8.0899910923523
38	7.92982147931211
38.5	7.76915652555137
39	7.60806322732502
39.5	7.44660946015552
40	7.2848622299975
40.5	7.1228883276758
41	6.9607448713019
41.5	6.79852152633523
42	6.63626813137815
42.5	6.4740457901904
43	6.31191516381991
43.5	6.14993576123466
44	5.98816575890324
44.5	5.82666096045138
45	5.66545954389706
45.5	5.50464804285869
46	5.34425708314752
46.5	5.18432873371957
47	5.02490272065335
47.5	4.8660158229039
48	4.70770007926468
48.5	4.54998284302249
49	4.39288623569918
49.5	4.23642659385907
50	4.08060299276885
50.5	3.92545251439144
51	3.7709556615491
51.5	3.61710472481617
52	3.46388822241801
52.5	3.31128909110108
53	3.15928665163502
53.5	3.00785602553452
54	2.85696936783693
54.5	2.70659661148748
55	2.55669773411606
55.5	2.40726675530676
56	2.25825820369382
56.5	2.10964208457484
57	1.96139210351763
57.5	1.81348567088865
58	1.66590491553466
58.5	1.51863828123615
59	1.37167950485618
59.5	1.225029054223
60	1.07869548944057
60.5	0.93269486993731
61	0.787053741970314
61.5	0.641804004070996
62	0.496983551375306
62.5	0.352639427594621
63	0.208826231224439
63.5	0.0656055442639226
64	-0.0769544804336377
64.5	-0.218779452756975
65	-0.35978982713022
65.5	-0.499901758351803
66	-0.639027954881298
66.5	-0.777078067037792
67	-0.913959779389566
67.5	-1.04957961436749
68	-1.18382070681634
68.5	-1.31663392782099
69	-1.44790517453291
69.5	-1.57754554111981
70	-1.705470012655
70.5	-1.83159575136956
71	-1.95584534332778
71.5	-2.07814517495197
72	-2.19842807217657
72.5	-2.3166309886256
73	-2.43269888368707
73.5	-2.54658107676937
74	-2.65823474776187
74.5	-2.76762312912363
75	-2.87471575094557
75.5	-2.97948938108598
76	-3.08192618357329
76.5	-3.18201508555342
77	-3.27975150150842
77.5	-3.37513557846272
78	-3.46817309443577
78.5	-3.55882788453134
79	-3.64720993350248
79.5	-3.73329130345574
80	-3.81709533327385
80.5	-3.8986498656503
81	-3.97798516971681
81.5	-4.05513399919145
82	-4.13013165700013
82.5	-4.20301420098141
83	-4.27382032946791
83.5	-4.34258853162961
84	-4.40935796582544
84.5	-4.47416866838626
85	-4.53705950509326
85.5	-4.59806857900919
86	-4.65723463677625
86.5	-4.71459348984457
87	-4.77017976660272
87.5	-4.82402675658151
88	-4.87616523473525
88.5	-4.92662388853381
89	-4.9754284858003
89.5	-5.02260162327368
90	-5.06816442212746


==> Figures/multi-driven-multi-beam/MDMB_result_data/MDMB_result-7.tsv <==
-19.5	10
-13	16
-6.5	16
0	16
6.5	16
13	16
19.5	10


==> Figures/multi-driven-multi-beam/MDMB_result_scan_data/MDMB_result_scan-1.tsv <==
-19.5	11.7358124473785
-13	15.1434346394836
-6.5	15.2004279069086
0	15.1434837615511
6.5	15.2083285395807
13	15.1434337012003
19.5	11.7106044838665


==> Figures/multi-driven-multi-beam/MDMB_result_scan_data/MDMB_result_scan-2.tsv <==
-90	-6.39982464357876
-89.5	-6.3583527697208
-89	-6.31618310402358
-88.5	-6.27325514041157
-88	-6.2295050203832
-87.5	-6.18486433805319
-87	-6.13925976100655
-86.5	-6.09261516478323
-86	-6.04484896818146
-85.5	-5.99587710513475
-85	-5.94561141490795
-84.5	-5.89396135894176
-84	-5.84083294046963
-83.5	-5.78613019515177
-83	-5.72975507285987
-82.5	-5.67160799073744
-82	-5.61158764783256
-81.5	-5.54959215626742
-81	-5.48551964362173
-80.5	-5.41926758461954
-80	-5.35073479782231
-79.5	-5.27982116242911
-79	-5.20642780834101
-78.5	-5.13045935545893
-78	-5.05179014565875
-77.5	-4.97038821723249
-77	-4.88614507834237
-76.5	-4.79898189005904
-76	-4.70882436648261
-75.5	-4.61560556203114
-75	-4.51926571038055
-74.5	-4.41975185687481
-74	-4.31702014123597
-73.5	-4.211035263422
-73	-4.1017709440567
-72.5	-3.9892108554525
-72	-3.8733490101845
-71.5	-3.75418846623827
-71	-3.63174393330847
-70.5	-3.50604015547733
-70	-3.3771115350727
-69.5	-3.24500254315747
-69	-3.10976820238949
-68.5	-2.97147219815989
-68	-2.83018670222224
-67.5	-2.68598065725641
-67	-2.53896006640528
-66.5	-2.38921906419343
-66	-2.23686004836294
-65.5	-2.08198985198027
-65	-1.92472015985301
-64.5	-1.7651654907914
-64	-1.60344368644696
-63.5	-1.43967320552501
-63	-1.27397354838295
-62.5	-1.10646350929153
-62	-0.937260313567144
-61.5	-0.766479285071395
-61	-0.594231961130951
-60.5	-0.42062585479265
-60	-0.245761742253467
-59.5	-0.0697488100964556
-59	0.107316733552331
-58.5	0.285346188798015
-58	0.46425611408153
-57.5	0.643967861253452
-57	0.824409653182786
-56.5	1.00551458481493
-56	1.18722277293734
-55.5	1.36947934340424
-55	1.55223538005596
-54.5	1.73544444190325
-54	1.91906998223167
-53.5	2.10306752807984
-53	2.28740382062935
-52.5	2.472048418036
-52	2.6569729206451
-51.5	2.84215102634645
-51	3.02755656816841
-50.5	3.21316551235562
-50	3.39895412007483
-49.5	3.58489074668871
-49	3.77095949443595
-48.5	3.95712158571079
-48	4.14334633675223
-47.5	4.32960099659217
-47	4.5158495812097
-46.5	4.70205338151276
-46	4.8881711241806
-45.5	5.07415888447605
-45	5.25997080828423
-44.5	5.44553671206453
-44	5.6308220812166
-43.5	5.81575608201596
-43	6.00027681341572
-42.5	6.18431873092147
-42	6.36781381725403
-41.5	6.55069236440423
-41	6.7328842384205
-40.5	6.91430218337903
-40	7.09488696715852
-39.5	7.27455135696716
-39	7.45321772002152
-38.5	7.63080902440212
-38	7.80724853890139
-37.5	7.98246166368608
-37	8.15637693015476
-36.5	8.32890959888059
-36	8.50000633962417
-35.5	8.66958996834486
-35	8.83759729464374
-34.5	9.00396849528626
-34	9.16864843592862
-33.5	9.33158750137078
-33	9.49274329659535
-32.5	9.65205729788932
-32	9.80951284682028
-31.5	9.96506982473752
-31	10.1187026613537
-30.5	10.2703918370124
-30	10.4201240364552
-29.5	10.5678922824948
-29	10.713681882869
-28.5	10.8575018155913
-28	10.9993476235095
-27.5	11.1392227658489
-27	11.2771327793666
-26.5	11.4130837511422
-26	11.5470823167249
-25.5	11.6791237338064
-25	11.8092117035364
-24.5	11.9373340523919
-24	12.0634771960891
-23.5	12.1876210557896
-23	12.3097384678481
-22.5	12.4297974258936
-22	12.5477492637532
-21.5	12.6635474558854
-21	12.7771328551074
-20.5	12.8884436683832
-20	12.9974154739692
-19.5	13.1039835321868
-19	13.2080841300533
-18.5	13.3096513043636
-18	13.4086243747778
-17.5	13.5049485981347
-17	13.5985771413991
-16.5	13.6894724242885
-16	13.7776077998073
-15.5	13.8629658507835
-15	13.9455324746853
-14.5	14.025305264461
-14	14.1022901140456
-13.5	14.1764997002649
-13	14.2479529684486
-12.5	14.3166762044196
-12	14.3826888469284
-11.5	14.446013687099
-11	14.5066721374025
-10.5	14.5646842162374
-10	14.6200672010533
-9.5	14.6728361898301
-9	14.7230046716639
-8.5	14.7705692460739
-8	14.8155295515047
-7.5	14.8578802989192
-7	14.8976130967103
-6.5	14.9347177322194
-6	14.9691864379394
-5.5	15.0009975118682
-5	15.0301331468242
-4.5	15.0565748451965
-4	15.0803050191772
-3.5	15.1013074799894
-3	15.1195723700825
-2.5	15.1350821370236
-2	15.1478225846921
-1.5	15.157781556313
-1	15.1649502994186
-0.5	15.1693231761368
0	15.1708984911505
0.5	15.1696838979786
1	15.1656705070574
1.5	15.1588634076098
2	15.1492689266168
2.5	15.1368964649785
3	15.1217584943505
3.5	15.1038772148028
4	15.0832605765252
4.5	15.0599248719764
5	15.0338875684166
5.5	15.0051676146435
6	14.9737845548677
6.5	14.9397642380388
7	14.9031218493921
7.5	14.8638718807344
8	14.8220274625259
8.5	14.777599938594
9	14.7305975881568
9.5	14.6810286363295
10	14.628894382417
10.5	14.574187535445
11	14.5168966144503
11.5	14.4570069080921
12	14.3945007976505
12.5	14.3293574298521
13	14.2615604638717
13.5	14.191081868251
14	14.1178953785367
14.5	14.0419774869232
15	13.9633084000821
15.5	13.8818736939281
16	13.7976669720043
16.5	13.7106891905623
17	13.6209422117201
17.5	13.5284370955603
18	13.4331945940934
18.5	13.3352434727382
19	13.234620112652
19.5	13.1313716296965
20	13.0255456034976
20.5	12.917190096519
21	12.8063577696723
21.5	12.6931030717076
22	12.5774803254514
22.5	12.459543298187
23	12.3393470849694
23.5	12.2169361960561
24	12.0923498840666
24.5	11.9656245293083
25	11.836792105846
25.5	11.7058800321536
26	11.5729125663091
26.5	11.4379130014857
27	11.3008940694248
27.5	11.161865624507
28	11.0208369249683
28.5	10.8778168392117
29	10.7328135789186
29.5	10.5858378251115
30	10.4369046835027
30.5	10.2860244365739
31	10.1332094424063
31.5	9.97847801999977
32	9.82185177423428
32.5	9.66335733492522
33	9.5030269707646
33.5	9.3409010882654
34	9.1770212030553
34.5	9.011430611641
35	8.84417952782504
35.5	8.67532384019535
36	8.50492404061638
36.5	8.33304485507029
37	8.15975906331523
37.5	7.98514188892835
38	7.80926693179535
38.5	7.63221121423181
39	7.45405476784925
39.5	7.27488036033711
40	7.09477163560984
40.5	6.91381328723601
41	6.73209665104613
41.5	6.54970885634425
42	6.36673344262961
42.5	6.18325390229869
43	5.99935374297807
43.5	5.81511521585386
44	5.63061893475762
44.5	5.44594282529653
45	5.26116319738455
45.5	5.07636004691221
46	4.89159926974724
46.5	4.70694294389979
47	4.52245094920414
47.5	4.33817949325686
48	4.1541800825428
48.5	3.97049968060299
49	3.78718036969501
49.5	3.60425948855309
50	3.42178348301988
50.5	3.23977817489697
51	3.05826823653745
51.5	2.87727795868805
52	2.69683177132937
52.5	2.51695253135569
53	2.33766411967892
53.5	2.15899050487547
54	1.98095785078608
54.5	1.80359467173765
55	1.62694392652149
55.5	1.45104495730589
56	1.27593077974156
56.5	1.10164845559612
57	0.928251464572278
57.5	0.755799159676405
58	0.584356981623757
58.5	0.413997195633021
59	0.244796650920284
59.5	0.0768377976803802
60	-0.0897917162013622
60.5	-0.255006355584664
61	-0.418669155159364
61.5	-0.580711470499613
62	-0.741031491008639
62.5	-0.899525755424744
63	-1.05608969807056
63.5	-1.21061962889494
64	-1.36301309757832
64.5	-1.51317012503708
65	-1.66099366791084
65.5	-1.80639113981976
66	-1.94927484069663
66.5	-2.08956274588408
67	-2.22717856170594
67.5	-2.36205284763823
68	-2.49411858570445
68.5	-2.62329912207309
69	-2.74957384516972
69.5	-2.87290280115351
70	-2.99325578731323
70.5	-3.11060872769908
71	-3.22494743277494
71.5	-3.33626449491327
72	-3.44456100833162
72.5	-3.54984469042039
73	-3.65213180966078
73.5	-3.75144371359075
74	-3.84780909890544
74.5	-3.94126274900662
75	-4.03184379774713
75.5	-4.1195979096286
76	-4.20457346596229
76.5	-4.2868235817191
77	-4.36640515878636
77.5	-4.4433774230917
78	-4.51780220477154
78.5	-4.5897678746965
79	-4.65926681312465
79.5	-4.72641637758451
80	-4.79128302161901
80.5	-4.85393511986772
81	-4.91444050404442
81.5	-4.97286683977747
82	-5.02928164092076
82.5	-5.08375084956149
83	-5.13634064238051
83.5	-5.18711440964546
84	-5.2361352116401
84.5	-5.28346403936956
85	-5.32915977122538
85.5	-5.37327864239859
86	-5.41587661105227
86.5	-5.4570051877161
87	-5.49671402427988
87.5	-5.53505048569833
88	-5.57205872768839
88.5	-5.60778051726144
89	-5.64225400734536
89.5	-5.67551427018424
90	-5.70759401575759


==> Figures/multi-driven-multi-beam/MDMB_result_scan_data/MDMB_result_scan-3.tsv <==
-90	-15.8210832775333
-89.5	-15.8153876326924
-89	-15.8203906321346
-88.5	-15.8364820544805
-88	-15.864197681892
-87.5	-15.904223785458
-87	-15.9574165650754
-86.5	-16.0248125326083
-86	-16.1076493074909
-85.5	-16.2073983133885
-85	-16.3257897247109
-84.5	-16.4648652631157
-84	-16.6270240518517
-83.5	-16.8151008986369
-83	-17.0324579990374
-82.5	-17.2831042587781
-82	-17.5718673688584
-81.5	-17.9046100639478
-81	-18.2885461113418
-80.5	-18.7326695639365
-80	-19.248379608408
-79.5	-19.8504008731167
-79	-20.5581592065512
-78.5	-21.3979022997188
-78	-22.4052672836314
-77.5	-23.6329589714374
-77	-25.1537194338609
-76.5	-27.0640454444863
-76	-29.4262236720674
-75.5	-31.8296971293866
-75	-32.2149758495897
-74.5	-29.6833056799767
-74	-26.5842635021925
-73.5	-23.8853219694708
-73	-21.6169512800779
-72.5	-19.6818490619861
-72	-17.9971225178741
-71.5	-16.5039129723532
-71	-15.1611112448678
-70.5	-13.9395283853621
-70	-12.8179542537941
-69.5	-11.780629548955
-69	-10.815603611523
-68.5	-9.91365614298199
-68	-9.06756634046246
-67.5	-8.27192043669254
-67	-7.52156685541522
-66.5	-6.81309792798634
-66	-6.14352957291561
-65.5	-5.51044129011713
-65	-4.91187354250747
-64.5	-4.3462465061285
-64	-3.81230050042311
-63.5	-3.30904809213323
-63	-2.8357370417477
-62.5	-2.39182369940778
-62	-1.97694948045279
-61.5	-1.59092602598867
-61	-1.23372234729114
-60.5	-0.905457245342195
-60	-0.60644701278509
-59.5	-0.337001405014141
-59	-0.0977249414141969
-58.5	0.110681273085235
-58	0.287358874908765
-57.5	0.431280608100913
-57	0.541237568815967
-56.5	0.615818069945586
-56	0.65338508127478
-55.5	0.652042680784548
-55	0.60959737112241
-54.5	0.523619718445827
-54	0.390991574598805
-53.5	0.208346999261116
-53	-0.0283478632363894
-52.5	-0.323858065315283
-52	-0.683861522308883
-51.5	-1.1151837274941
-51	-1.62612272154789
-50.5	-2.22687895577928
-50	-2.93014845697703
-49.5	-3.75162589473765
-49	-4.71202001349929
-48.5	-5.83687712168765
-48	-7.15808405223245
-47.5	-8.71122233153481
-47	-10.5198071217686
-46.5	-12.5296184051653
-46	-14.401073508721
-45.5	-15.2621790145278
-45	-14.5207378553862
-44.5	-12.8966381260405
-44	-11.2131247776176
-43.5	-9.76508396153141
-43	-8.59746101276589
-42.5	-7.69118920265287
-42	-7.01957740624381
-41.5	-6.56181595291507
-41	-6.30536466746258
-40.5	-6.24545089078527
-40	-6.38719828428115
-39.5	-6.74411002876678
-39	-7.34239439484734
-38.5	-8.22609033943435
-38	-9.4677660136849
-37.5	-11.1893695026129
-37	-13.5992566593079
-36.5	-16.985049137235
-36	-20.578692151691
-35.5	-18.9902314465449
-35	-14.8012224481879
-34.5	-11.5400054473392
-34	-9.13777000815788
-33.5	-7.32705282279218
-33	-5.94521377516952
-32.5	-4.89818851887154
-32	-4.13108247257376
-31.5	-3.61314970632689
-31	-3.32986167831105
-30.5	-3.2799785320316
-30	-3.475359747433
-29.5	-3.94378685603661
-29	-4.73503108037095
-28.5	-5.94160930273783
-28	-7.73492980718587
-27.5	-10.4874034263007
-27	-15.2620479068788
-26.5	-28.4096721227189
-26	-18.514159660967
-25.5	-11.3283499290387
-25	-7.41619151214937
-24.5	-4.78544270979314
-24	-2.87670406224461
-23.5	-1.45789192130475
-23	-0.415010287574714
-22.5	0.310850283698745
-22	0.746039380475829
-21.5	0.896245810832065
-21	0.743479604045834
-20.5	0.243075027335556
-20	-0.693561365723688
-19.5	-2.24222027045076
-19	-4.79643816859745
-18.5	-9.5254252629697
-18	-24.3008589346903
-17.5	-10.8908297658077
-17	-3.7741615554374
-16.5	0.358561851204078
-16	3.29768274513391
-15.5	5.57016547295165
-15	7.40467337402912
-14.5	8.92034744962686
-14	10.1874244923953
-13.5	11.2504744741462
-13	12.1392762130242
-12.5	12.8742950896382
-12	13.4701784063877
-11.5	13.9369677172574
-11	14.2816189742267
-10.5	14.5085558457907
-10	14.6200672010533
-9.5	14.6165082252178
-9	14.4963890508447
-8.5	14.2561202037031
-8	13.889915239977
-7.5	13.389185680752
-7	12.7417327700074
-6.5	11.930392938666
-6	10.9309671125927
-5.5	9.70766745962453
-5	8.20675008245456
-4.5	6.34122653584665
-4	3.95743628022301
-3.5	0.743203840545603
-3	-4.10931502062368
-2.5	-14.1990688864744
-2	-12.7849796820434
-1.5	-4.82103143702322
-1	-1.19937940997673
-0.5	0.914323391430357
0	2.21413354138104
0.5	2.96996712758033
1	3.30647202023633
1.5	3.2833902661188
2	2.92152858718643
2.5	2.21137762962967
3	1.11013297869329
3.5	-0.474047372697637
4	-2.73268299031763
4.5	-6.097077367178
5	-11.8501866081585
5.5	-22.4711343853841
6	-12.0418332538435
6.5	-6.66525838915206
7	-3.64023076354796
7.5	-1.71321841421521
8	-0.45850386990516
8.5	0.310946599664717
9	0.686164877528701
9.5	0.70865648391073
10	0.387577571505251
10.5	-0.298893834615606
11	-1.40950917893617
11.5	-3.06558068053997
12	-5.52003240145265
12.5	-9.3778102356803
13	-16.3558406023975
13.5	-17.4447618245775
14	-9.91817884103091
14.5	-5.78423324254061
15	-3.16761076410142
15.5	-1.38869639257262
16	-0.169375499524318
16.5	0.625371165385517
17	1.06141601664274
17.5	1.16688264474224
18	0.940890245465649
18.5	0.352733463418768
19	-0.670126710806409
19.5	-2.27625700082525
20	-4.78723209621486
20.5	-9.04643514727792
21	-17.5965703106794
21.5	-12.6574451232722
22	-5.68907309870069
22.5	-1.63449223015967
23	1.17618130673965
23.5	3.29358961929942
24	4.95917335205763
24.5	6.29971926533929
25	7.39001604493104
25.5	8.27783622194425
26	8.99536944263594
26.5	9.56560768717774
27	10.0048959376485
27.5	10.3254359276617
28	10.5363186659456
28.5	10.6442943055239
29	10.6542697762284
29.5	10.569632090974
30	10.3924677530822
30.5	10.1236109744449
31	9.7627309063286
31.5	9.30826549113712
32	8.75729257208465
32.5	8.10530394683181
33	7.34595333525568
33.5	6.47003541216406
34	5.46533856536152
34.5	4.31473190939938
35	2.99403621311766
35.5	1.46809210209124
36	-0.316474027217336
36.5	-2.44574808871046
37	-5.07077130962991
37.5	-8.49426349292146
38	-13.4479689671214
38.5	-21.8548373056457
39	-20.0537183804972
39.5	-13.8760732784141
40	-10.5897287604673
40.5	-8.58167284514393
41	-7.2808322886375
41.5	-6.44007270910738
42	-5.93230771219228
42.5	-5.685429833176
43	-5.65606358846868
43.5	-5.81774845432245
44	-6.15509145803086
44.5	-6.66080289992157
45	-7.33361654514704
45.5	-8.18085014554665
46	-9.21396211591259
46.5	-10.453010530473
47	-11.9265465354712
47.5	-13.6701532606246
48	-15.7128035690735
48.5	-18.0123295541441
49	-20.2262418122826
49.5	-21.3772888348244
50	-20.7662969722235
50.5	-19.2296111564877
51	-17.6761701345336
51.5	-16.3890707165792
52	-15.3923247139435
52.5	-14.652171592025
53	-14.1311255220783
53.5	-13.7988582882362
54	-13.6329180601077
54.5	-13.6174895904769
55	-13.7427876941552
55.5	-14.0011135384884
56	-14.3916161085104
56.5	-14.9159779299231
57	-15.5796776794724
57.5	-16.3921594003299
58	-17.3668955813231
58.5	-18.5205023032909
59	-19.8683913453765
59.5	-21.4092372480194
60	-23.07694045175
60.5	-24.6217467603091
61	-25.4920436458163
61.5	-25.1937026422319
62	-23.9772159570394
62.5	-22.4551765082881
63	-20.9851269000628
63.5	-19.6805800872789
64	-18.5548260865982
64.5	-17.5914363860857
65	-16.7684441438292
65.5	-16.0654472281904
66	-15.4651681086405
66.5	-14.9533914090527
67	-14.5184781458887
67.5	-14.1508612453676
68	-13.8427854730944
68.5	-13.5871845759314
69	-13.3787118377103
69.5	-13.2125480669231
70	-13.0845296576636
70.5	-12.9910149273415
71	-12.928791087394
71.5	-12.894989377082
72	-12.8870282971108
72.5	-12.9025571397345
73	-12.9394196510506
73.5	-12.9956134172067
74	-13.0692706932191
74.5	-13.1586289928167
75	-13.2620142882393
75.5	-13.3778267928062
76	-13.5045248989887
76.5	-13.640620181706
77	-13.7846691501137
77.5	-13.9352647669158
78	-14.0910390648413
78.5	-14.2506678386513
79	-14.41280996148
79.5	-14.5762557812504
80	-14.739796262953
80.5	-14.9022758867503
81	-15.0625971978464
81.5	-15.219728358728
82	-15.3727097013136
82.5	-15.52066254815
83	-15.6627918917654
83.5	-15.798393965725
84	-15.9268539269465
84.5	-16.0476529259346
85	-16.16035871135
85.5	-16.2646258278372
86	-16.3601918062071
86.5	-16.4468635949873
87	-16.5245117575502
87.5	-16.593062095662
88	-16.65248270992
88.5	-16.7027781306465
89	-16.7439765976047
89.5	-16.7761257844706
90	-16.7992887848504


==> Figures/multi-driven-multi-beam/MDMB_result_scan_data/MDMB_result_scan-4.tsv <==
-90	-15.333458546204
-89.5	-15.3029471915627
-89	-15.2746622492854
-88.5	-15.2487811239056
-88	-15.2255569045637
-87.5	-15.2053205918454
-87	-15.1884796768718
-86.5	-15.17551993491
-86	-15.1670093807719
-85.5	-15.1635997091894
-85	-15.1660285189928
-84.5	-15.1751306711071
-84	-15.1918350230971
-83.5	-15.2171790626567
-83	-15.2523168541729
-82.5	-15.2985276958969
-82	-15.357237054371
-81.5	-15.4300271710766
-81	-15.5186711755366
-80.5	-15.625151592894
-80	-15.7517025898008
-79.5	-15.9008584253039
-79	-16.0755103817877
-78.5	-16.2789852429583
-78	-16.5144098282715
-77.5	-16.7876070585091
-77	-17.1033785564849
-76.5	-17.4681959311043
-76	-17.8899636323666
-75.5	-18.3785009245008
-75	-18.94623381036
-74.5	-19.609226285972
-74	-20.3887528849199
-73.5	-21.3137452225237
-73	-22.4246953091467
-72.5	-23.7797771475873
-72	-25.4632680516629
-71.5	-27.5875998318556
-71	-30.2124051467932
-70.5	-32.700976682384
-70	-32.480755964595
-69.5	-29.5679248586947
-69	-26.5302215057757
-68.5	-23.9971748492168
-68	-21.9095256504156
-67.5	-20.1591147737126
-67	-18.6583466489292
-66.5	-17.353429051477
-66	-16.2056950144491
-65.5	-15.188104024108
-65	-14.2813771616156
-64.5	-13.4715741121467
-64	-12.7485518958644
-63.5	-12.1049747899084
-63	-11.5356647997788
-62.5	-11.0371713439551
-62	-10.6075090969953
-61.5	-10.2459986156732
-61	-9.95320585682478
-60.5	-9.73096696186871
-60	-9.58300265933813
-59.5	-9.51326917869523
-59	-9.5289484234988
-58.5	-9.6393395842422
-58	-9.85713773653113
-57.5	-10.1998236291465
-57	-10.6919410771353
-56.5	-11.3690056224879
-56	-12.2846029203865
-55.5	-13.5243055815161
-55	-15.2355111594983
-54.5	-17.6973768341768
-54	-21.4772198313453
-53.5	-26.5741098853444
-53	-23.5696070996599
-52.5	-17.9316833223085
-52	-13.9887381530861
-51.5	-11.04727125209
-51	-8.70112510558021
-50.5	-6.74676401034553
-50	-5.07167402050701
-49.5	-3.60831427714207
-49	-2.31234900885816
-48.5	-1.15439271713799
-48	-0.113555018643514
-47.5	0.825300704304385
-47	1.67337257935466
-46.5	2.43905816960179
-46	3.12869771602941
-45.5	3.74706949250566
-45	4.29773060648619
-44.5	4.78313474944099
-44	5.20522284722064
-43.5	5.56493891527848
-43	5.8626817035858
-42.5	6.09825300086709
-42	6.27087354299747
-41.5	6.37917272859502
-41	6.42115253940247
-40.5	6.39418501089331
-40	6.2947000251491
-39.5	6.11831631765212
-39	5.85946848071735
-38.5	5.51114759155385
-38	5.06447328285843
-37.5	4.50806926542029
-37	3.82712691355282
-36.5	3.0022041184319
-36	2.00608879743259
-35.5	0.80102905836571
-35	-0.668741285562735
-34.5	-2.48934686117621
-34	-4.80070077408355
-33.5	-7.83259486910703
-33	-11.8227604888197
-32.5	-15.1193376179568
-32	-12.8150131644611
-31.5	-9.239356100169
-31	-6.62884506160439
-30.5	-4.79829959580177
-30	-3.5160361198832
-29.5	-2.64523723883927
-29	-2.10851953430017
-28.5	-1.86554745891525
-28	-1.89896178300778
-27.5	-2.21124275013729
-27	-2.82498705160041
-26.5	-3.78929484682893
-26	-5.19623484685835
-25.5	-7.21929929505144
-25	-10.2239933830129
-24.5	-15.0411196275868
-24	-20.6695059416809
-23.5	-14.9766103927516
-23	-9.97990031425034
-22.5	-6.81497472949093
-22	-4.64367800357098
-21.5	-3.0998939431648
-21	-2.01043396090969
-20.5	-1.28538775032345
-20	-0.878917111420778
-19.5	-0.773126127915942
-19	-0.972106047213485
-18.5	-1.50440776848273
-18	-2.4315123683929
-17.5	-3.87260785989562
-17	-6.07117342442056
-16.5	-9.61395755454789
-16	-16.493876509806
-15.5	-20.9798257298567
-15	-10.992403002814
-14.5	-6.19455391940671
-14	-3.18335528580723
-13.5	-1.08672515581819
-13	0.421775168785531
-12.5	1.4924954065269
-12	2.20212082186746
-11.5	2.58387878060162
-11	2.64264399658474
-10.5	2.3555306279141
-10	1.66330225128386
-9.5	0.44433790009054
-9	-1.55891303228677
-8.5	-4.99488445854387
-8	-12.3817362392393
-7.5	-15.6082256648112
-7	-4.7962396319105
-6.5	0.271048113177615
-6	3.61531220358362
-5.5	6.10204717861524
-5	8.05817732277499
-4.5	9.64296459277408
-4	10.9458285721597
-3.5	12.0217980408609
-3	12.9067622604138
-2.5	13.6255107086324
-2	14.1950393457491
-1.5	14.6273983915037
-1	14.9309202214195
-0.5	15.111060747426
0	15.1708984911505
0.5	15.1114256853251
1	14.9315563919224
1.5	14.6281189075328
2	14.1955517415835
2.5	13.6254001164248
3	12.905464297148
3.5	12.0185552714959
4	10.939610848947
4.5	9.63234208330073
5	8.04106129523758
5.5	6.07514370897564
6	3.57276358013803
6.5	0.200173513785436
7	-4.93453716327602
7.5	-16.1139316445514
8	-12.1209627132228
8.5	-4.88441403878171
9	-1.49885663433474
9.5	0.474530992471884
10	1.66966543339362
10.5	2.33927662906854
11	2.60252499372072
11.5	2.5168002823282
12	2.10304048719497
12.5	1.35373267434972
13	0.231416011138151
13.5	-1.34834774407469
14	-3.5526009635076
14.5	-6.75203491681584
15	-11.9840867142435
15.5	-23.0155944372089
16	-15.0689474220575
16.5	-8.99368501343695
17	-5.74096386899454
17.5	-3.70771113798929
18	-2.38932933974659
18.5	-1.57037809722252
19	-1.14540898290201
19.5	-1.06249184088966
20	-1.30237140870205
20.5	-1.87294982164226
21	-2.81062224944448
21.5	-4.19409817197984
22	-6.18022269620394
22.5	-9.10361748057134
23	-13.8149475192132
23.5	-21.796028207979
24	-16.6534361003898
24.5	-10.7810871439978
25	-7.36274483203585
25.5	-5.11227580679845
26	-3.55496421593538
26.5	-2.47677995931227
27	-1.77053442298068
27.5	-1.37905218931837
28	-1.27526445551552
28.5	-1.45418642025221
29	-1.93193440643576
29.5	-2.75141846590558
30	-3.99732759014317
30.5	-5.83924404655121
31	-8.65385866900194
31.5	-13.5454565358978
32	-28.1558100628662
32.5	-16.4703156958901
33	-9.30994338053425
33.5	-5.36789214720014
34	-2.65954356750112
34.5	-0.624884146920501
35	0.974977172263994
35.5	2.26466187390811
36	3.31765136636794
36.5	4.18101588548298
37	4.88665588978973
37.5	5.4575578228547
38	5.91028209760743
38.5	6.25744247187296
39	6.508722288674
39.5	6.67164832404527
40	6.75210258928798
40.5	6.75467369038703
41	6.68289303520864
41.5	6.5394407080734
42	6.32615837868336
42.5	6.04420699337297
43	5.69406703844785
43.5	5.27553771731854
44	4.78770333753518
44.5	4.22886240085165
45	3.59650791325328
45.5	2.88675554244467
46	2.09471976173289
46.5	1.21367977240654
47	0.234650074122756
47.5	-0.854466200843441
48	-2.07020575358085
48.5	-3.43570413364066
49	-4.98441579749664
49.5	-6.76693638074434
50	-8.8644687978219
50.5	-11.4207853713126
51	-14.7241182181489
51.5	-19.5094941124383
52	-29.024992389957
52.5	-31.1318708889797
53	-21.5602705855076
53.5	-17.5731638886075
54	-15.1893226315149
54.5	-13.5922401503983
55	-12.47089631046
55.5	-11.6734741368743
56	-11.114366322642
56.5	-10.7407350278829
57	-10.5178144149821
57.5	-10.4216707649451
58	-10.435291324087
58.5	-10.5463185735843
59	-10.7456725518642
59.5	-11.0266674635646
60	-11.3844282920112
60.5	-11.8152701476278
61	-12.317166237024
61.5	-12.8882896783441
62	-13.5275671584547
62.5	-14.2340937218461
63	-15.0065830169956
63.5	-15.842508759124
64	-16.7366808477757
64.5	-17.6789218733074
65	-18.6504788111415
65.5	-19.6190785443904
66	-20.5338278593674
66.5	-21.3240973704763
67	-21.9100045569056
67.5	-22.2288905390778
68	-22.2688663205376
68.5	-22.0626945695234
69	-21.6883585141361
69.5	-21.2213228909614
70	-20.7203699475714
70.5	-20.224082840352
71	-19.754771343982
71.5	-19.3237662420755
72	-18.9356681266314
72.5	-18.5912043680186
73	-18.2890017661583
73.5	-18.0266156008827
74	-17.8011332935034
74.5	-17.6094997130427
75	-17.4486947914235
75.5	-17.3158328974153
76	-17.2081886214738
76.5	-17.1232226621357
77	-17.0585734125806
77.5	-17.0120523878099
78	-16.981629130743
78.5	-16.9655965168153
79	-16.9617075285865
79.5	-16.9686746140115
80	-16.9849771016952
80.5	-17.0092058699542
81	-17.0400454973411
81.5	-17.0762757583885
82	-17.116759820297
82.5	-17.1604476650934
83	-17.2063680719353
83.5	-17.2536237431369
84	-17.301395410684
84.5	-17.348936289158
85	-17.3955676594794
85.5	-17.440681353947
86	-17.4837406869322
86.5	-17.5242683420151
87	-17.5618553301454
87.5	-17.596155805147
88	-17.6268840483911
88.5	-17.6538152652525
89	-17.6767817459414
89.5	-17.6956718899132
90	-17.7104332251955


==> Figures/multi-driven-multi-beam/MDMB_result_scan_data/MDMB_result_scan-5.tsv <==
-90	-14.3576861702128
-89.5	-14.3164140332625
-89	-14.2927134935155
-88.5	-14.2864853961165
-88	-14.297721840688
-87.5	-14.3265032006702
-87	-14.3729937528456
-86.5	-14.4374392364888
-86	-14.5201581346935
-85.5	-14.621543787593
-85	-14.7420494855679
-84.5	-14.8821810368458
-84	-15.0424811681194
-83.5	-15.2235079275148
-83	-15.4258028053285
-82.5	-15.6498420034913
-82	-15.8959721153439
-81.5	-16.1643121519266
-81	-16.454621767669
-80.5	-16.7661075627811
-80	-17.0971606527049
-79.5	-17.4450022958074
-79	-17.8052209121934
-78.5	-18.1712051197229
-78	-18.5329313954808
-77.5	-18.8786340199711
-77	-19.1913296286058
-76.5	-19.4513494874684
-76	-19.637434621634
-75.5	-19.7297014691048
-75	-19.7135253170379
-74.5	-19.5830842824302
-74	-19.3430364638872
-73.5	-19.0074287772642
-73	-18.5964516926325
-72.5	-18.1324995750318
-72	-17.6369483873586
-71.5	-17.1282651406476
-71	-16.6213422768447
-70.5	-16.1276392705323
-70	-15.6557252132053
-69.5	-15.2119123126597
-69	-14.8008724819582
-68.5	-14.4261387961117
-68	-14.0905072301788
-67.5	-13.7962768005055
-67	-13.5457407735788
-66.5	-13.341106664225
-66	-13.1847870430353
-65.5	-13.0795375734685
-65	-13.0286168113845
-64.5	-13.0359673788388
-64	-13.1064336230979
-63.5	-13.2460454322754
-63	-13.4624129268481
-62.5	-13.7652832079265
-62	-14.1673641488012
-61.5	-14.6855962506431
-61	-15.3431874379451
-60.5	-16.1730625630605
-60	-17.2228328664985
-59.5	-18.5709791267605
-59	-20.3469627783636
-58.5	-22.797833014297
-58	-26.4677555133799
-57.5	-32.5712793018863
-57	-33.556673372739
-56.5	-26.595910379127
-56	-22.1977632327813
-55.5	-19.1629323591069
-55	-16.8675839170271
-54.5	-15.0373829132096
-54	-13.5300822573647
-53.5	-12.2657667071402
-53	-11.1946378828709
-52.5	-10.2844239111642
-52	-9.51361610429356
-51.5	-8.86780115260418
-51	-8.33756527313465
-50.5	-7.91727609940571
-50	-7.60440697819845
-49.5	-7.39899165629723
-49	-7.3042320427516
-48.5	-7.32607247979266
-48	-7.47404940404842
-47.5	-7.76232221889129
-47	-8.21149020382796
-46.5	-8.85171821888962
-46	-9.72840034868515
-45.5	-10.9130612007117
-45	-12.5263675466976
-44.5	-14.789693422714
-44	-18.1797231825799
-43.5	-23.6753658605179
-43	-25.8229760298764
-42.5	-19.2086607296364
-42	-14.7263582382449
-41.5	-11.6668840563814
-41	-9.39863289466456
-40.5	-7.63922182623484
-40	-6.24185568646856
-39.5	-5.12777150143636
-39	-4.25024275924851
-38.5	-3.58227833701983
-38	-3.11015497815354
-37.5	-2.83050639407044
-37	-2.74962966075649
-36.5	-2.88518865461334
-36	-3.26811535914643
-35.5	-3.95280384082209
-35	-5.03227782342873
-34.5	-6.67669132528379
-34	-9.2314227523693
-33.5	-13.468736020361
-33	-18.7319348943962
-32.5	-13.1048136373679
-32	-7.50747242776924
-31.5	-3.71567724655239
-31	-0.886710422486708
-30.5	1.36098530175271
-30	3.21499290479132
-29.5	4.77940229258884
-29	6.11712983514806
-28.5	7.26951689662339
-28	8.26409357096227
-27.5	9.12028562160516
-27	9.85196623445199
-26.5	10.4691135111503
-26	10.9788423004833
-25.5	11.3859995855837
-25	11.6938003243198
-24.5	11.9037692899334
-24	12.0160850994168
-23.5	12.029563729932
-23	11.9416050960268
-22.5	11.7480414122386
-22	11.4429715780732
-21.5	11.0179584627395
-21	10.4618185836511
-20.5	9.75924474171026
-20	8.88912977169798
-19.5	7.82163728293324
-19	6.51324610472625
-18.5	4.89606796523949
-18	2.85830131369252
-17.5	0.194015459234789
-17	-3.53796439636981
-16.5	-9.50215601682001
-16	-16.3809278701742
-15.5	-8.92434219268899
-15	-4.33101503360808
-14.5	-1.66380351080136
-14	0.0194908278512026
-13.5	1.08100398968972
-13	1.68600072388731
-12.5	1.9155740263115
-12	1.80385121003876
-11.5	1.35461560170223
-11	0.541115699213642
-10.5	-0.702760929318837
-10	-2.51085196313025
-9.5	-5.16363142112059
-9	-9.3436914937665
-8.5	-16.9142120668727
-8	-15.6518931658285
-7.5	-8.7817390130826
-7	-4.98679626404768
-6.5	-2.58340263280189
-6	-0.975978131438023
-5.5	0.0862597731006177
-5	0.722163570320649
-4.5	0.989232503373971
-4	0.907042697188275
-3.5	0.464377267549041
-3	-0.384272560337948
-2.5	-1.73925377910446
-2	-3.80821719163118
-1.5	-7.0776781154318
-1	-13.0809815925717
-0.5	-22.0702099383546
0	-10.7764966231752
0.5	-5.51734165765888
1	-2.37324079372885
1.5	-0.253470197162983
2	1.22603713651723
2.5	2.23736768276464
3	2.86472117788535
3.5	3.14495483095114
4	3.08400837666944
4.5	2.65510245455894
5	1.79013669374965
5.5	0.346359037865122
6	-1.99059355559299
6.5	-6.0801391473807
7	-16.2018698317429
7.5	-12.0537780492962
8	-3.48135454245434
8.5	0.96503086281584
9	3.97845650316804
9.5	6.23371534009612
10	8.00512864951792
10.5	9.43095425004575
11	10.5910876286638
11.5	11.5356668830051
12	12.298040437054
12.5	12.9012823084677
13	13.3616803002607
13.5	13.6910866421194
14	13.8977253870679
14.5	13.9872873375273
15	13.9633084000821
15.5	13.82743912337
16	13.5795916035299
16.5	13.2177975387985
17	12.7382014788421
17.5	12.1346238970921
18	11.3980125621244
18.5	10.5155115481481
19	9.46894248548034
19.5	8.23241794290392
20	6.7672621890299
20.5	5.0144260629854
21	2.87626878752624
21.5	0.174935859236682
22	-3.46913526010705
22.5	-9.14007853434697
23	-23.9872405536573
23.5	-14.0750663078201
24	-7.66085484384264
24.5	-4.55773830261453
25	-2.72986792706414
25.5	-1.61563932683025
26	-0.982460353697401
26.5	-0.716726131214983
27	-0.75837361202828
27.5	-1.07854076838425
28	-1.6697528335293
28.5	-2.5436110389418
29	-3.73397390692143
29.5	-5.3066988294228
30	-7.39102290021973
30.5	-10.2452058467586
31	-14.5089897675773
31.5	-22.5245599835356
32	-26.1738905103234
32.5	-16.8222485617552
33	-12.6714263101696
33.5	-10.2188429260008
34	-8.63724243458851
34.5	-7.61017374663051
35	-6.98775590297991
35.5	-6.69138358194426
36	-6.67979672712413
36.5	-6.93542471066126
37	-7.45977164579081
37.5	-8.27233416883252
38	-9.41992362274608
38.5	-10.9906533064755
39	-13.1564516988939
39.5	-16.2965227868116
40	-21.508055166421
40.5	-34.9861597181654
41	-24.7049670441204
41.5	-18.089337157768
42	-14.5313199043955
42.5	-12.1901113302821
43	-10.5263185447234
43.5	-9.3088309520576
44	-8.41825043353666
44.5	-7.78597114993141
45	-7.37060546955564
45.5	-7.1455166089021
46	-7.09624194094082
46.5	-7.21571249080734
47	-7.50380623472689
47.5	-7.96735302396732
48	-8.62120658565848
48.5	-9.49060743454922
49	-10.615408922049
49.5	-12.0567524831388
50	-13.9043828447613
50.5	-16.263512368756
51	-19.0549276756328
51.5	-20.9279949436563
52	-19.4956023543591
52.5	-16.5373808675004
53	-13.8808826952575
53.5	-11.7373912584937
54	-10.0053016055761
54.5	-8.58285901707239
55	-7.39726923623606
55.5	-6.39760979387734
56	-5.5483052519873
56.5	-4.82336059569031
57	-4.2033629655922
57.5	-3.67343765297005
58	-3.22192534241306
58.5	-2.83949976381098
59	-2.51856958709557
59.5	-2.25285587789577
60	-2.03708997694174
60.5	-1.86685640844075
61	-1.73816571750295
61.5	-1.64777820777795
62	-1.59276910733762
62.5	-1.57055468576654
63	-1.57883432355867
63.5	-1.61554497055826
64	-1.67882364407986
64.5	-1.76697723973391
65	-1.87845764314921
65.5	-2.01184161072582
66	-2.16581339379149
66.5	-2.33914992650541
67	-2.53070834109272
67.5	-2.73941521162696
68	-2.9642161182106
68.5	-3.20421620495893
69	-3.4584709247213
69.5	-3.72610056313701
70	-4.00625863364404
70.5	-4.29812363285579
71	-4.60089638667206
71.5	-4.91379300483014
72	-5.23604218540971
72.5	-5.56687854504117
73	-5.90554099899505
73.5	-6.25126576670967
74	-6.60328400786069
74.5	-6.96081747842138
75	-7.32307435478504
75.5	-7.68924454446928
76	-8.05849845943175
76.5	-8.42997925418019
77	-8.80280371850797
77.5	-9.1760573326896
78	-9.54879075545057
78.5	-9.91994884025149
79	-10.2886382895347
79.5	-10.6537347979564
80	-11.0141409810885
80.5	-11.3687191833224
81	-11.7163007541927
81.5	-12.0556850811068
82	-12.3856470598498
82.5	-12.7049441070744
83	-13.0123234895096
83.5	-13.3065354704799
84	-13.5863434249359
84.5	-13.8505359783107
85	-14.097942780702
85.5	-14.3274487708606
86	-14.5380116905878
86.5	-14.728673620479
87	-14.8985752511536
87.5	-15.0469738829747
88	-15.173248342737
88.5	-15.2769153069908
89	-15.3576298126637
89.5	-15.4151961256952
90	-15.4495675806112


==> Figures/multi-driven-multi-beam/MDMB_result_scan_data/MDMB_result_scan-6.tsv <==
-19.5	10
-13	16
-6.5	16
0	16
6.5	16
13	16
19.5	10


==> Figures/multi-driven-multi-beam/MDMB_result_simu_data/MDMB_polardata_analytical_1.txt <==
-3.14159265358979,1.45524172243217
-3.10668606854991,1.40505213386537
-3.07177948351002,1.2994897268554
-3.03687289847013,1.14029520964107
-3.00196631343025,0.929157681479379
-2.96705972839036,0.667572503750746
-2.93215314335047,0.357946814165522
-2.89724655831059,0.00252065629439532
-2.8623399732707,-0.397754031399818
-2.82743338823081,-0.841787572799788
-2.79252680319093,-1.32684542963292
-2.75762021815104,-1.84712227050962
-2.72271363311115,-2.39586843599129
-2.68780704807127,-2.96852014668235
-2.65290046303138,-3.56237956109068
-2.61799387799149,-4.17647167786968
-2.58308729295161,-4.80849853495932
-2.54818070791172,-5.45554500641315
-2.51327412287183,-6.11293130938321
-2.47836753783195,-6.7744287061926
-2.44346095279206,-7.43166160736211
-2.40855436775217,-8.07569362658672
-2.37364778271229,-8.69821032354235
-2.3387411976724,-9.29304421621636
-2.30383461263252,-9.854551936337
-2.26892802759263,-10.3782025328214
-2.23402144255274,-10.8578397550225
-2.19911485751286,-11.2897775533765
-2.16420827247297,-11.6712207360547
-2.12930168743308,-12.0015161633741
-2.0943951023932,-12.2826455298251
-2.05948851735331,-12.5169108716886
-2.02458193231342,-12.7065486813298
-1.98967534727354,-12.8544186698568
-1.95476876223365,-12.9631356348458
-1.91986217719376,-13.0336992570436
-1.88495559215388,-13.069648107007
-1.85004900711399,-13.0734334267803
-1.8151424220741,-13.0475311294201
-1.78023583703422,-12.9941991932556
-1.74532925199433,-12.9154946750636
-1.71042266695444,-12.8119797664877
-1.67551608191456,-12.6849587768219
-1.64060949687467,-12.5345500720906
-1.60570291183478,-12.3603552062831
-1.5707963267949,-12.1615295851194
-1.53588974175501,-11.9368767358794
-1.50098315671512,-11.6849643869172
-1.46607657167524,-11.4042557337032
-1.43116998663535,-11.0932498408283
-1.39626340159546,-10.7506350573962
-1.36135681655558,-10.3748983418763
-1.32645023151569,-9.96621022240292
-1.2915436464758,-9.5244411392833
-1.25663706143592,-9.05035956463144
-1.22173047639603,-8.54547289896024
-1.18682389135614,-8.01198794888012
-1.15191730631626,-7.45178336396907
-1.11701072127637,-6.86882750322259
-1.08210413623648,-6.26583585870463
-1.0471975511966,-5.64529910863427
-1.01229096615671,-5.01014346736781
-0.977384381116825,-4.36293270614866
-0.942477796076938,-3.70592330941668
-0.907571211037051,-3.04225986024733
-0.872664625997165,-2.37516625812375
-0.837758040957278,-1.70732957371798
-0.802851455917392,-1.04244154252366
-0.767944870877505,-0.382909492986531
-0.733038285837618,0.268174856959452
-0.698131700797732,0.907938699641716
-0.663225115757845,1.5328275761266
-0.628318530717959,2.1393404455926
-0.593411945678072,2.72403529128808
-0.558505360638185,3.28434409769061
-0.523598775598299,3.81860038468457
-0.488692190558412,4.32686166235587
-0.453785605518526,4.80990097966515
-0.418879020478639,5.26891132724518
-0.383972435438752,5.70274845222689
-0.349065850398866,6.10836765029537
-0.314159265358979,6.4813846975095
-0.279252680319093,6.81851278869897
-0.244346095279206,7.11869423039583
-0.20943951023932,7.38173065828829
-0.174532925199433,7.60752556853337
-0.139626340159546,7.79521166350027
-0.10471975511966,7.94366407324574
-0.0698131700797732,8.05199747128968
-0.0349065850398866,8.11888117603672
0,8.14315058677139
0.0349065850398866,8.12404582279285
0.0698131700797732,8.06139185946668
0.10471975511966,7.95576101848031
0.139626340159546,7.80798110887574
0.174532925199433,7.61861174620748
0.20943951023932,7.38708472361171
0.244346095279206,7.11100542641027
0.279252680319093,6.78749298062247
0.314159265358979,6.41516482146277
0.349065850398866,5.99505072849218
0.383972435438752,5.53010997451966
0.418879020478639,5.02321537073234
0.453785605518526,4.47642241610402
0.488692190558412,3.89103683195114
0.523598775598299,3.26834279507171
0.558505360638185,2.60995691139703
0.593411945678072,1.91786902075559
0.628318530717959,1.1946687670167
0.663225115757845,0.443509755622152
0.698131700797732,-0.331888612055047
0.733038285837618,-1.127564676946
0.767944870877505,-1.93934222537716
0.802851455917392,-2.76289659886401
0.837758040957278,-3.59425533986746
0.872664625997165,-4.43021825582569
0.907571211037051,-5.26988791398286
0.942477796076938,-6.11339208323315
0.977384381116825,-6.96179870988807
1.01229096615671,-7.81494387476982
1.0471975511966,-8.66919563866942
1.08210413623648,-9.51703587359906
1.11701072127637,-10.3472816334041
1.15191730631626,-11.1456166982162
1.18682389135614,-11.8970985698942
1.22173047639603,-12.5897921308614
1.25663706143592,-13.2136723477749
1.2915436464758,-13.7646196627158
1.32645023151569,-14.2436379399759
1.36135681655558,-14.6561913836182
1.39626340159546,-15.0106942063287
1.43116998663535,-15.3181757347189
1.46607657167524,-15.5889299750769
1.50098315671512,-15.8332454821818
1.53588974175501,-16.060229258507
1.5707963267949,-16.2774067684995
1.60570291183478,-16.4904056140304
1.64060949687467,-16.702643788514
1.67551608191456,-16.9148624630432
1.71042266695444,-17.1244987237608
1.74532925199433,-17.3248861462836
1.78023583703422,-17.5051306572598
1.8151424220741,-17.64771330261
1.85004900711399,-17.7318049528705
1.88495559215388,-17.7346068700426
1.91986217719376,-17.636528252138
1.95476876223365,-17.4270283757207
1.98967534727354,-17.1101743791637
2.02458193231342,-16.7003035065507
2.05948851735331,-16.2218149040248
2.0943951023932,-15.6999048088431
2.12930168743308,-15.152987075982
2.16420827247297,-14.5905414251657
2.19911485751286,-14.0121683794296
2.23402144255274,-13.4087745680522
2.26892802759263,-12.7684680481733
2.30383461263252,-12.0823747398653
2.3387411976724,-11.3464733678731
2.37364778271229,-10.5650432551984
2.40855436775217,-9.74640577564467
2.44346095279206,-8.90112649107015
2.47836753783195,-8.03978354979226
2.51327412287183,-7.17331300281247
2.54818070791172,-6.31311009234098
2.58308729295161,-5.47042829314645
2.61799387799149,-4.65507867815594
2.65290046303138,-3.87465243204261
2.68780704807127,-3.13462359613453
2.72271363311115,-2.43955414842796
2.75762021815104,-1.79371718234352
2.79252680319093,-1.20196749997022
2.82743338823081,-0.66882698572252
2.8623399732707,-0.197646927999964
2.89724655831059,0.210932566008627
2.93215314335047,0.558704156577142
2.96705972839036,0.848515904699493
3.00196631343025,1.08257781153057
3.03687289847013,1.26119957794935
3.07177948351002,1.38347767563135
3.10668606854991,1.44832997251501
3.14159265358979,1.45517386416602


==> Figures/multi-driven-multi-beam/MDMB_result_simu_data/MDMB_polardata_analytical_2.txt <==
-3.14159265358979,1.61520840076716
-3.10668606854991,1.58162791664368
-3.07177948351002,1.48746584859548
-3.03687289847013,1.33382529033237
-3.00196631343025,1.1227360347673
-2.96705972839036,0.856198419850681
-2.93215314335047,0.534062726511433
-2.89724655831059,0.154404276168637
-2.8623399732707,-0.284566662623665
-2.82743338823081,-0.782408336958865
-2.79252680319093,-1.3344664363441
-2.75762021815104,-1.93418644147296
-2.72271363311115,-2.57537926671607
-2.68780704807127,-3.2537494084498
-2.65290046303138,-3.96698965015779
-2.61799387799149,-4.71127799389064
-2.58308729295161,-5.48165769128196
-2.54818070791172,-6.27117648181831
-2.51327412287183,-7.07353546255568
-2.47836753783195,-7.88289888886252
-2.44346095279206,-8.6937655765667
-2.40855436775217,-9.49851700066033
-2.37364778271229,-10.2875749685968
-2.3387411976724,-11.0498282855727
-2.30383461263252,-11.7765121867318
-2.26892802759263,-12.4617636665857
-2.23402144255274,-13.1046576486203
-2.19911485751286,-13.7043522249906
-2.16420827247297,-14.2591806692764
-2.12930168743308,-14.7644469937345
-2.0943951023932,-15.2115585982035
-2.05948851735331,-15.5906738875132
-2.02458193231342,-15.8932004838371
-1.98967534727354,-16.1131363949519
-1.95476876223365,-16.2493166047757
-1.91986217719376,-16.3070466685436
-1.88495559215388,-16.2940943398235
-1.85004900711399,-16.2219954476663
-1.8151424220741,-16.103273120796
-1.78023583703422,-15.9499305524028
-1.74532925199433,-15.7721884216679
-1.71042266695444,-15.5788206530435
-1.67551608191456,-15.3751733748983
-1.64060949687467,-15.1647181856442
-1.60570291183478,-14.9487786414436
-1.5707963267949,-14.7267977600095
-1.53588974175501,-14.4966147853474
-1.50098315671512,-14.2547276819553
-1.46607657167524,-13.996554418352
-1.43116998663535,-13.7167020956876
-1.39626340159546,-13.4092695347581
-1.36135681655558,-13.0686578280431
-1.32645023151569,-12.6884907350534
-1.2915436464758,-12.2638621566061
-1.25663706143592,-11.7908268365492
-1.22173047639603,-11.2670096651832
-1.18682389135614,-10.6919293212003
-1.15191730631626,-10.0680954232319
-1.11701072127637,-9.39836172999267
-1.08210413623648,-8.68860580038922
-1.0471975511966,-7.9459335676693
-1.01229096615671,-7.17718050070509
-0.977384381116825,-6.3892556148595
-0.942477796076938,-5.58856669447658
-0.907571211037051,-4.77993695705656
-0.872664625997165,-3.96780472668038
-0.837758040957278,-3.15697296356752
-0.802851455917392,-2.35121011608658
-0.767944870877505,-1.55571801765464
-0.733038285837618,-0.774937622337482
-0.698131700797732,-0.013515915377518
-0.663225115757845,0.724984336036058
-0.628318530717959,1.43730736721727
-0.593411945678072,2.12100526629783
-0.558505360638185,2.77379187637283
-0.523598775598299,3.39441358945814
-0.488692190558412,3.98217629188312
-0.453785605518526,4.53771291595749
-0.418879020478639,5.06088848965745
-0.383972435438752,5.55099554874148
-0.349065850398866,6.00485833341738
-0.314159265358979,6.41822821555286
-0.279252680319093,6.78740122438399
-0.244346095279206,7.11037889229769
-0.20943951023932,7.38794519181095
-0.174532925199433,7.62168914676836
-0.139626340159546,7.81291834228387
-0.10471975511966,7.96193922703587
-0.0698131700797732,8.0679830675874
-0.0349065850398866,8.13056023987436
0,8.14945977572877
0.0349065850398866,8.1246266971403
0.0698131700797732,8.05674132880499
0.10471975511966,7.94684503437923
0.139626340159546,7.79668304069359
0.174532925199433,7.6082205341086
0.20943951023932,7.382165392425
0.244346095279206,7.11777097553617
0.279252680319093,6.81320294191098
0.314159265358979,6.46671076482676
0.349065850398866,6.07844045012466
0.383972435438752,5.6497516777908
0.418879020478639,5.18276276054368
0.453785605518526,4.67923609601575
0.488692190558412,4.14003124344988
0.523598775598299,3.56637765842069
0.558505360638185,2.95979445933672
0.593411945678072,2.32321666358103
0.628318530717959,1.66029698876633
0.663225115757845,0.975577187562276
0.698131700797732,0.273893233341786
0.733038285837618,-0.43937107721116
0.767944870877505,-1.15907403150121
0.802851455917392,-1.88080311977062
0.837758040957278,-2.60244763302567
0.872664625997165,-3.32450182833813
0.907571211037051,-4.05048303367649
0.942477796076938,-4.7852336836667
0.977384381116825,-5.533474894856
1.01229096615671,-6.29796357641944
1.0471975511966,-7.07801530800128
1.08210413623648,-7.86909123101509
1.11701072127637,-8.6630223909652
1.15191730631626,-9.44873076861511
1.18682389135614,-10.2135609565938
1.22173047639603,-10.9446012822961
1.25663706143592,-11.6303978186264
1.2915436464758,-12.2619137170999
1.32645023151569,-12.8334078981299
1.36135681655558,-13.3426703279589
1.39626340159546,-13.7907641337541
1.43116998663535,-14.1811911833906
1.46607657167524,-14.5193088987286
1.50098315671512,-14.811127666341
1.53588974175501,-15.062524179157
1.5707963267949,-15.2784798165958
1.60570291183478,-15.4624461599288
1.64060949687467,-15.6158291676765
1.67551608191456,-15.7375838813062
1.71042266695444,-15.8239869362258
1.74532925199433,-15.8686721709449
1.78023583703422,-15.8629099395738
1.8151424220741,-15.7974301102281
1.85004900711399,-15.6633500876069
1.88495559215388,-15.4550443292503
1.91986217719376,-15.1722699822937
1.95476876223365,-14.8215033565524
1.98967534727354,-14.4152444925418
2.02458193231342,-13.9714037575442
2.05948851735331,-13.5087695484544
2.0943951023932,-13.0443338597526
2.12930168743308,-12.5906043643843
2.16420827247297,-12.1527422887174
2.19911485751286,-11.7275283603547
2.23402144255274,-11.3037815806547
2.26892802759263,-10.8639827179488
2.30383461263252,-10.3881932754309
2.3387411976724,-9.85964714122007
2.37364778271229,-9.26903684362136
2.40855436775217,-8.61701638193544
2.44346095279206,-7.91311450073208
2.47836753783195,-7.17208597216637
2.51327412287183,-6.41040381285377
2.54818070791172,-5.64337380618005
2.58308729295161,-4.88458077029123
2.61799387799149,-4.14545151001259
2.65290046303138,-3.4358080135435
2.68780704807127,-2.76325124287215
2.72271363311115,-2.13368518707672
2.75762021815104,-1.55074814507819
2.79252680319093,-1.01667020522562
2.82743338823081,-0.532428723696083
2.8623399732707,-0.0976346376625384
2.89724655831059,0.288654070445734
2.93215314335047,0.627967585894248
2.96705972839036,0.92078846318591
3.00196631343025,1.16597961916737
3.03687289847013,1.36113464116064
3.07177948351002,1.50294874042254
3.10668606854991,1.58841122637065
3.14159265358979,1.61524028823004


==> Figures/multi-driven-multi-beam/MDMB_result_simu_data/MDMB_polardata_analytical_3.txt <==
-3.14159265358979,1.94302828703505
-3.10668606854991,1.90972384450118
-3.07177948351002,1.82159674295081
-3.03687289847013,1.6794976359108
-3.00196631343025,1.48383647763817
-2.96705972839036,1.2338703309258
-2.93215314335047,0.928517279415982
-2.89724655831059,0.566848971896947
-2.8623399732707,0.149458459881351
-2.82743338823081,-0.320461531169053
-2.79252680319093,-0.838438028753246
-2.75762021815104,-1.3991647272663
-2.72271363311115,-1.9987078464006
-2.68780704807127,-2.63524767017052
-2.65290046303138,-3.30789385052968
-2.61799387799149,-4.01596745989638
-2.58308729295161,-4.75533078326838
-2.54818070791172,-5.51804143097387
-2.51327412287183,-6.29154730141417
-2.47836753783195,-7.06142142497271
-2.44346095279206,-7.81403105482426
-2.40855436775217,-8.54061689531836
-2.37364778271229,-9.23883287007302
-2.3387411976724,-9.91341544105909
-2.30383461263252,-10.5731932236719
-2.26892802759263,-11.2285368981262
-2.23402144255274,-11.886755610729
-2.19911485751286,-12.5509233589329
-2.16420827247297,-13.2176034668974
-2.12930168743308,-13.8768670029157
-2.0943951023932,-14.5129253964945
-2.05948851735331,-15.104566474555
-2.02458193231342,-15.6272088178822
-1.98967534727354,-16.0565200234369
-1.95476876223365,-16.3731516105149
-1.91986217719376,-16.567200524713
-1.88495559215388,-16.6423138342436
-1.85004900711399,-16.6132949334937
-1.8151424220741,-16.5021062599626
-1.78023583703422,-16.3324399614841
-1.74532925199433,-16.1255937894889
-1.71042266695444,-15.8976301255719
-1.67551608191456,-15.6599922871316
-1.64060949687467,-15.4189868213938
-1.60570291183478,-15.1768932393781
-1.5707963267949,-14.9327819737529
-1.53588974175501,-14.6831872912248
-1.50098315671512,-14.4226637257475
-1.46607657167524,-14.1442248452407
-1.43116998663535,-13.8398087872208
-1.39626340159546,-13.5008155523277
-1.36135681655558,-13.1184820157585
-1.32645023151569,-12.6856961246081
-1.2915436464758,-12.1966705869647
-1.25663706143592,-11.6484544479409
-1.22173047639603,-11.0413762924911
-1.18682389135614,-10.3792236155796
-1.15191730631626,-9.66840923863398
-1.11701072127637,-8.91875992798298
-1.08210413623648,-8.14084175578448
-1.0471975511966,-7.34561022260716
-1.01229096615671,-6.54383503409086
-0.977384381116825,-5.74463213242458
-0.942477796076938,-4.95473531372046
-0.907571211037051,-4.17864490284983
-0.872664625997165,-3.41796014797539
-0.837758040957278,-2.67150841491616
-0.802851455917392,-1.93749057419316
-0.767944870877505,-1.21309958515276
-0.733038285837618,-0.497255078510818
-0.698131700797732,0.209439553560597
-0.663225115757845,0.903687750406814
-0.628318530717959,1.58079987807567
-0.593411945678072,2.23542532122812
-0.558505360638185,2.86348736012017
-0.523598775598299,3.46249352588425
-0.488692190558412,4.03220782595851
-0.453785605518526,4.57286504915186
-0.418879020478639,5.08491866715783
-0.383972435438752,5.56650679825194
-0.349065850398866,6.01430879726965
-0.314159265358979,6.42369497008356
-0.279252680319093,6.79019329675051
-0.244346095279206,7.11144469905349
-0.20943951023932,7.3869387249536
-0.174532925199433,7.61843085213434
-0.139626340159546,7.80822244461032
-0.10471975511966,7.95761658225619
-0.0698131700797732,8.06665244745728
-0.0349065850398866,8.13380924738769
0,8.15734116318071
0.0349065850398866,8.13660847532891
0.0698131700797732,8.07170743988328
0.10471975511966,7.96387967474625
0.139626340159546,7.81428520554544
0.174532925199433,7.62289953565156
0.20943951023932,7.38886779115849
0.244346095279206,7.11058627505229
0.279252680319093,6.78682071701832
0.314159265358979,6.4179017217834
0.349065850398866,6.00509858589752
0.383972435438752,5.55111825106541
0.418879020478639,5.05876294788656
0.453785605518526,4.53023222829233
0.488692190558412,3.96729578767218
0.523598775598299,3.37033045216974
0.558505360638185,2.74015906852837
0.593411945678072,2.0775910917568
0.628318530717959,1.38477370150578
0.663225115757845,0.664660493249916
0.698131700797732,-0.0786204272204105
0.733038285837618,-0.840873312177207
0.767944870877505,-1.61789374257993
0.802851455917392,-2.40667444243562
0.837758040957278,-3.20485073645229
0.872664625997165,-4.01156644087513
0.907571211037051,-4.82570270581782
0.942477796076938,-5.64678972304523
0.977384381116825,-6.473217151152
1.01229096615671,-7.30181508004715
1.0471975511966,-8.12804660234254
1.08210413623648,-8.94531421523583
1.11701072127637,-9.74501618738354
1.15191730631626,-10.5175759162323
1.18682389135614,-11.2527691041126
1.22173047639603,-11.9401513670784
1.25663706143592,-12.5713688944599
1.2915436464758,-13.1399203208196
1.32645023151569,-13.6421726731976
1.36135681655558,-14.0775578531429
1.39626340159546,-14.4484253081957
1.43116998663535,-14.759131122395
1.46607657167524,-15.0159232844569
1.50098315671512,-15.2255252079632
1.53588974175501,-15.3944959082554
1.5707963267949,-15.5285310056403
1.60570291183478,-15.6319187666512
1.64060949687467,-15.70716132779
1.67551608191456,-15.7547562393849
1.71042266695444,-15.773161012447
1.74532925199433,-15.7589703280814
1.78023583703422,-15.7073001837181
1.8151424220741,-15.6126650438106
1.85004900711399,-15.469935222503
1.88495559215388,-15.2754589794167
1.91986217719376,-15.0281320910841
1.95476876223365,-14.7299852760242
1.98967534727354,-14.3859435039429
2.02458193231342,-14.0030830347977
2.05948851735331,-13.5890442933206
2.0943951023932,-13.1504080934646
2.12930168743308,-12.6914565692452
2.16420827247297,-12.2138201714831
2.19911485751286,-11.7165274546616
2.23402144255274,-11.1971560235066
2.26892802759263,-10.6528727413104
2.30383461263252,-10.081005806309
2.3387411976724,-9.48010956251582
2.37364778271229,-8.8492627456283
2.40855436775217,-8.18904129450553
2.44346095279206,-7.50123878449016
2.47836753783195,-6.78994473848625
2.51327412287183,-6.06128259936699
2.54818070791172,-5.32393673089916
2.58308729295161,-4.58808535558961
2.61799387799149,-3.86498398501233
2.65290046303138,-3.16491625804556
2.68780704807127,-2.49673142336686
2.72271363311115,-1.86605254103203
2.75762021815104,-1.27672114010198
2.79252680319093,-0.73068078496304
2.82743338823081,-0.229588021426044
2.8623399732707,0.224297844011001
2.89724655831059,0.628681773250633
2.93215314335047,0.980822391994949
2.96705972839036,1.27899748268654
3.00196631343025,1.5223674796267
3.03687289847013,1.71052567073971
3.07177948351002,1.84352806704186
3.10668606854991,1.92110536578507
3.14159265358979,1.94302505685408


==> Figures/multi-driven-multi-beam/MDMB_result_simu_data/MDMB_polardata_analytical_4.txt <==
-3.14159265358979,2.05482162878216
-3.10668606854991,2.01097291539281
-3.07177948351002,1.9080390433619
-3.03687289847013,1.74612705717495
-3.00196631343025,1.52634390100656
-2.96705972839036,1.25051549514046
-2.93215314335047,0.919910733238718
-2.89724655831059,0.535363904837899
-2.8623399732707,0.0974513730441162
-2.82743338823081,-0.392815347649598
-2.79252680319093,-0.932661058150138
-2.75762021815104,-1.5192893134823
-2.72271363311115,-2.15047685849351
-2.68780704807127,-2.82563299962203
-2.65290046303138,-3.54570325348909
-2.61799387799149,-4.31102114680243
-2.58308729295161,-5.12133538184983
-2.54818070791172,-5.97412455700187
-2.51327412287183,-6.864944242288
-2.47836753783195,-7.78578108090564
-2.44346095279206,-8.7244990862861
-2.40855436775217,-9.66377956330516
-2.37364778271229,-10.5833110112032
-2.3387411976724,-11.463239306333
-2.30383461263252,-12.2896868974834
-2.26892802759263,-13.0582574865549
-2.23402144255274,-13.774744996838
-2.19911485751286,-14.452320530738
-2.16420827247297,-15.1061834809003
-2.12930168743308,-15.747241042889
-2.0943951023932,-16.3772884841222
-2.05948851735331,-16.9851345647942
-2.02458193231342,-17.5453483608535
-1.98967534727354,-18.0231106562927
-1.95476876223365,-18.382895559577
-1.91986217719376,-18.6001453454283
-1.88495559215388,-18.6724653144902
-1.85004900711399,-18.6187987190989
-1.8151424220741,-18.4717471498886
-1.78023583703422,-18.2666296174029
-1.74532925199433,-18.0336162374543
-1.71042266695444,-17.7943242420366
-1.67551608191456,-17.5621777174325
-1.64060949687467,-17.3437382518104
-1.60570291183478,-17.1404740673969
-1.5707963267949,-16.9501203399096
-1.53588974175501,-16.767573745256
-1.50098315671512,-16.5854113412458
-1.46607657167524,-16.3940941925288
-1.43116998663535,-16.1820874777337
-1.39626340159546,-15.9360434024068
-1.36135681655558,-15.6413623236138
-1.32645023151569,-15.2828944392904
-1.2915436464758,-14.8470058265891
-1.25663706143592,-14.3234821239246
-1.22173047639603,-13.7077451373766
-1.18682389135614,-13.0022439453079
-1.15191730631626,-12.2165323554872
-1.11701072127637,-11.3653909964257
-1.08210413623648,-10.466708499306
-1.0471975511966,-9.53850887258375
-1.01229096615671,-8.59633669464564
-0.977384381116825,-7.6520696406374
-0.942477796076938,-6.71332679010159
-0.907571211037051,-5.78344426676163
-0.872664625997165,-4.86310195920144
-0.837758040957278,-3.95222873355126
-0.802851455917392,-3.05099720004131
-0.767944870877505,-2.16228318587472
-0.733038285837618,-1.29071920304495
-0.698131700797732,-0.442677781127267
-0.663225115757845,0.37586022684784
-0.628318530717959,1.15970511101803
-0.593411945678072,1.90542582421535
-0.558505360638185,2.61055805256726
-0.523598775598299,3.27404222604807
-0.488692190558412,3.89552757131582
-0.453785605518526,4.47628808447126
-0.418879020478639,5.01759065507571
-0.383972435438752,5.52085310236519
-0.349065850398866,5.98543903915934
-0.314159265358979,6.40898548793898
-0.279252680319093,6.78869368174655
-0.244346095279206,7.12237905988587
-0.20943951023932,7.41033381627341
-0.174532925199433,7.6538415332285
-0.139626340159546,7.85409701415197
-0.10471975511966,8.01141602266212
-0.0698131700797732,8.12485757404965
-0.0349065850398866,8.19368902953648
0,8.21788427634377
0.0349065850398866,8.19771954718323
0.0698131700797732,8.13444294595778
0.10471975511966,8.02904846201028
0.139626340159546,7.88241930636402
0.174532925199433,7.69546528414472
0.20943951023932,7.46800019805162
0.244346095279206,7.19921957772932
0.279252680319093,6.88831738336414
0.314159265358979,6.5350673792808
0.349065850398866,6.14156629016553
0.383972435438752,5.71097127271986
0.418879020478639,5.24695501192131
0.453785605518526,4.75262465990859
0.488692190558412,4.22910328127303
0.523598775598299,3.6771109927554
0.558505360638185,3.09596856568416
0.593411945678072,2.48576690591491
0.628318530717959,1.8469840472113
0.663225115757845,1.18169429311673
0.698131700797732,0.492863035022612
0.733038285837618,-0.215367058575768
0.767944870877505,-0.938949198313862
0.802851455917392,-1.67362664259124
0.837758040957278,-2.41614479796831
0.872664625997165,-3.16270012099275
0.907571211037051,-3.91048292513821
0.942477796076938,-4.65500814879268
0.977384381116825,-5.3917731696065
1.01229096615671,-6.11605481438979
1.0471975511966,-6.82230159360054
1.08210413623648,-7.50527853660886
1.11701072127637,-8.16032396050005
1.15191730631626,-8.78256280985051
1.18682389135614,-9.36769391686394
1.22173047639603,-9.91322549164942
1.25663706143592,-10.4159207288705
1.2915436464758,-10.8743355609961
1.32645023151569,-11.2880821950271
1.36135681655558,-11.6578918987582
1.39626340159546,-11.9853679907919
1.43116998663535,-12.2737217298969
1.46607657167524,-12.5258049412512
1.50098315671512,-12.7451851034423
1.53588974175501,-12.9353756887596
1.5707963267949,-13.0995278720239
1.60570291183478,-13.2401497859539
1.64060949687467,-13.3588830708676
1.67551608191456,-13.4563190469218
1.71042266695444,-13.5318932232887
1.74532925199433,-13.5838423008466
1.78023583703422,-13.609696264665
1.8151424220741,-13.6051046484633
1.85004900711399,-13.565725949492
1.88495559215388,-13.486751984388
1.91986217719376,-13.3635212702113
1.95476876223365,-13.1919668926343
1.98967534727354,-12.9698883449542
2.02458193231342,-12.6950607635951
2.05948851735331,-12.3680498326335
2.0943951023932,-11.9913183303129
2.12930168743308,-11.5686395239822
2.16420827247297,-11.1054711288892
2.19911485751286,-10.6082297554256
2.23402144255274,-10.0824834398487
2.26892802759263,-9.53252927326359
2.30383461263252,-8.96119645584984
2.3387411976724,-8.36875285249002
2.37364778271229,-7.75642611083747
2.40855436775217,-7.12645522350632
2.44346095279206,-6.48413562554124
2.47836753783195,-5.83613919151473
2.51327412287183,-5.1894256979899
2.54818070791172,-4.54891274317037
2.58308729295161,-3.9178182031107
2.61799387799149,-3.2979538255902
2.65290046303138,-2.69192774502102
2.68780704807127,-2.10269252961786
2.72271363311115,-1.53479719176566
2.75762021815104,-0.992373143386998
2.79252680319093,-0.480781211373498
2.82743338823081,-0.00593003677051666
2.8623399732707,0.426199357755707
2.89724655831059,0.810382609127985
2.93215314335047,1.14430071083183
2.96705972839036,1.42727723034505
3.00196631343025,1.65941426203072
3.03687289847013,1.84021855502785
3.07177948351002,1.9677233537957
3.10668606854991,2.03987296085502
3.14159265358979,2.0547925403179


==> Figures/multi-driven-multi-beam/MDMB_result_simu_data/MDMB_polardata_analytical_5.txt <==
-3.14159265358979,1.38502402570327
-3.10668606854991,1.34658439140171
-3.07177948351002,1.25117196641891
-3.03687289847013,1.10068175523259
-3.00196631343025,0.897368463496983
-2.96705972839036,0.643567405126855
-2.93215314335047,0.340868867782202
-2.89724655831059,-0.0108333616544363
-2.8623399732707,-0.41167030142062
-2.82743338823081,-0.859761019038875
-2.79252680319093,-1.35014163981583
-2.75762021815104,-1.87503748680314
-2.72271363311115,-2.42645885417892
-2.68780704807127,-2.99678045712169
-2.65290046303138,-3.57918753086009
-2.61799387799149,-4.16647745547525
-2.58308729295161,-4.75108104614514
-2.54818070791172,-5.32460378056272
-2.51327412287183,-5.8780773428136
-2.47836753783195,-6.40255921213012
-2.44346095279206,-6.89064858257163
-2.40855436775217,-7.33759828403672
-2.37364778271229,-7.74168663197826
-2.3387411976724,-8.10318297892945
-2.30383461263252,-8.42471488050129
-2.26892802759263,-8.71124365695105
-2.23402144255274,-8.97224724090495
-2.19911485751286,-9.21956569761303
-2.16420827247297,-9.46563260538098
-2.12930168743308,-9.71960415741604
-2.0943951023932,-9.98343672243429
-2.05948851735331,-10.2512520436703
-2.02458193231342,-10.5110171326156
-1.98967534727354,-10.7467857163902
-1.95476876223365,-10.9434444118392
-1.91986217719376,-11.0913888400096
-1.88495559215388,-11.1867748008434
-1.85004900711399,-11.2329678668267
-1.8151424220741,-11.2380945599153
-1.78023583703422,-11.2124527572709
-1.74532925199433,-11.1660379888767
-1.71042266695444,-11.1078199736504
-1.67551608191456,-11.0438040944174
-1.64060949687467,-10.9778412380899
-1.60570291183478,-10.9115305669667
-1.5707963267949,-10.8444810417237
-1.53588974175501,-10.7745514338247
-1.50098315671512,-10.6980347576983
-1.46607657167524,-10.6097914983946
-1.43116998663535,-10.5034038760999
-1.39626340159546,-10.3714178812249
-1.36135681655558,-10.2060811154409
-1.32645023151569,-9.9991013678317
-1.2915436464758,-9.74388418099228
-1.25663706143592,-9.43594440753428
-1.22173047639603,-9.0740854549906
-1.18682389135614,-8.66089290497435
-1.15191730631626,-8.20309296381869
-1.11701072127637,-7.70864963922171
-1.08210413623648,-7.18696463839134
-1.0471975511966,-6.64605901090216
-1.01229096615671,-6.09059501680935
-0.977384381116825,-5.52177012595607
-0.942477796076938,-4.93761061879936
-0.907571211037051,-4.33401498705159
-0.872664625997165,-3.70723840905283
-0.837758040957278,-3.0560232708543
-0.802851455917392,-2.38144055637723
-0.767944870877505,-1.68767966758609
-0.733038285837618,-0.98028100092064
-0.698131700797732,-0.265638493515067
-0.663225115757845,0.449376920283
-0.628318530717959,1.15763937514986
-0.593411945678072,1.8519711723252
-0.558505360638185,2.52598521426316
-0.523598775598299,3.1742343664212
-0.488692190558412,3.79262756576219
-0.453785605518526,4.37818756619006
-0.418879020478639,4.92935620528675
-0.383972435438752,5.44507509033409
-0.349065850398866,5.9235547079793
-0.314159265358979,6.36148475324565
-0.279252680319093,6.7545008388654
-0.244346095279206,7.1000192498544
-0.20943951023932,7.39793640523966
-0.174532925199433,7.65015496893168
-0.139626340159546,7.85832154192427
-0.10471975511966,8.02222966704824
-0.0698131700797732,8.14081171506221
-0.0349065850398866,8.21284875952633
0,8.23728998091173
0.0349065850398866,8.21398777687001
0.0698131700797732,8.14271744269355
0.10471975511966,8.02417093596234
0.139626340159546,7.85964095359583
0.174532925199433,7.65020508049162
0.20943951023932,7.39729293462005
0.244346095279206,7.10164737515293
0.279252680319093,6.76291713076789
0.314159265358979,6.3809783894394
0.349065850398866,5.95654570342899
0.383972435438752,5.49318381324045
0.418879020478639,4.99614709289234
0.453785605518526,4.47004430173924
0.488692190558412,3.91809823395724
0.523598775598299,3.3404049771299
0.558505360638185,2.73722198296108
0.593411945678072,2.10925939209801
0.628318530717959,1.46011332964205
0.663225115757845,0.795411902332119
0.698131700797732,0.122816169779063
0.733038285837618,-0.549544420681645
0.767944870877505,-1.21295740041485
0.802851455917392,-1.85924706017402
0.837758040957278,-2.47999185687968
0.872664625997165,-3.06896358950436
0.907571211037051,-3.62036891549831
0.942477796076938,-4.13254055263971
0.977384381116825,-4.6050095365896
1.01229096615671,-5.03889907175345
1.0471975511966,-5.43691208864306
1.08210413623648,-5.80155214391994
1.11701072127637,-6.13545392914257
1.15191730631626,-6.44163561413909
1.18682389135614,-6.72275307129163
1.22173047639603,-6.98013946727104
1.25663706143592,-7.21648558411669
1.2915436464758,-7.43330486401729
1.32645023151569,-7.6319245305311
1.36135681655558,-7.81347083127908
1.39626340159546,-7.97888241036691
1.43116998663535,-8.12868357681725
1.46607657167524,-8.26381664650773
1.50098315671512,-8.38481076786267
1.53588974175501,-8.49213120202901
1.5707963267949,-8.58620749820087
1.60570291183478,-8.66745776902105
1.64060949687467,-8.73629377621772
1.67551608191456,-8.7931554809791
1.71042266695444,-8.83852038370885
1.74532925199433,-8.87290780273967
1.78023583703422,-8.89659498020264
1.8151424220741,-8.91028566101584
1.85004900711399,-8.91446205237139
1.88495559215388,-8.90946921626006
1.91986217719376,-8.89548712573345
1.95476876223365,-8.87251780514983
1.98967534727354,-8.83956910998719
2.02458193231342,-8.79660801848029
2.05948851735331,-8.74253421290451
2.0943951023932,-8.67570921514451
2.12930168743308,-8.59393468952901
2.16420827247297,-8.49405417326092
2.19911485751286,-8.37078165096916
2.23402144255274,-8.21763220822446
2.26892802759263,-8.02768909813421
2.30383461263252,-7.79387237813338
2.3387411976724,-7.51256281233486
2.37364778271229,-7.1812434275097
2.40855436775217,-6.80010609430128
2.44346095279206,-6.37089653256153
2.47836753783195,-5.89875949235506
2.51327412287183,-5.39234890907041
2.54818070791172,-4.86290710052683
2.58308729295161,-4.32075352464531
2.61799387799149,-3.77366009166497
2.65290046303138,-3.22610766369375
2.68780704807127,-2.68250344885289
2.72271363311115,-2.14736869444282
2.75762021815104,-1.62825533834185
2.79252680319093,-1.13367681115866
2.82743338823081,-0.672795245488356
2.8623399732707,-0.252779949886375
2.89724655831059,0.123061619473611
2.93215314335047,0.453424943938519
2.96705972839036,0.737710805929219
3.00196631343025,0.97383938534007
3.03687289847013,1.1588355837187
3.07177948351002,1.290386743929
3.10668606854991,1.36624245532253
3.14159265358979,1.38511703599626


==> Figures/multi-driven-multi-beam/MDMB_result_simu_data/MDMB_polardata_simu_1.txt <==
-3.14159265358979,4.53670998872989
-3.10668606854991,4.50997662671245
-3.07177948351002,4.4364009537634
-3.03687289847013,4.31726130130264
-3.00196631343025,4.15362336671066
-2.96705972839036,3.94645742210676
-2.93215314335047,3.69762249819234
-2.89724655831059,3.40781737996535
-2.8623399732707,3.07703339412367
-2.82743338823081,2.70612165196895
-2.79252680319093,2.29955954660395
-2.75762021815104,1.86610355315568
-2.72271363311115,1.41335210258713
-2.68780704807127,0.945086303069578
-2.65290046303138,0.459228259414395
-2.61799387799149,-0.0474256596877017
-2.58308729295161,-0.577068051714803
-2.54818070791172,-1.12874523560805
-2.51327412287183,-1.69955661705755
-2.47836753783195,-2.28454508892797
-2.44346095279206,-2.87807857070267
-2.40855436775217,-3.47378392925643
-2.37364778271229,-4.06672179323099
-2.3387411976724,-4.65198360901615
-2.30383461263252,-5.22660686564608
-2.26892802759263,-5.78531619819292
-2.23402144255274,-6.32464468164946
-2.19911485751286,-6.84022922024917
-2.16420827247297,-7.32796393868537
-2.12930168743308,-7.78625474162153
-2.0943951023932,-8.21390712792966
-2.05948851735331,-8.60932358683988
-2.02458193231342,-8.97219795491375
-1.98967534727354,-9.30122538529415
-1.95476876223365,-9.59500631214459
-1.91986217719376,-9.85204117853611
-1.88495559215388,-10.0721037173422
-1.85004900711399,-10.2550842487311
-1.8151424220741,-10.4014928860203
-1.78023583703422,-10.5124908991789
-1.74532925199433,-10.5883658531061
-1.71042266695444,-10.6309246262063
-1.67551608191456,-10.6411265187804
-1.64060949687467,-10.6196833221778
-1.60570291183478,-10.5669888254922
-1.5707963267949,-10.4830814032441
-1.53588974175501,-10.367654785328
-1.50098315671512,-10.2200939042926
-1.46607657167524,-10.0395409732852
-1.43116998663535,-9.82499326931342
-1.39626340159546,-9.57543112447686
-1.36135681655558,-9.28997969812442
-1.32645023151569,-8.96741325921724
-1.2915436464758,-8.60845692737666
-1.25663706143592,-8.21344226080475
-1.22173047639603,-7.78371987246212
-1.18682389135614,-7.32147326954889
-1.15191730631626,-6.82907742102964
-1.11701072127637,-6.31006433722675
-1.08210413623648,-5.76766577272851
-1.0471975511966,-5.20489520338773
-1.01229096615671,-4.62376130519669
-0.977384381116825,-4.02733489583986
-0.942477796076938,-3.41805798851772
-0.907571211037051,-2.79824845019911
-0.872664625997165,-2.17179111502945
-0.837758040957278,-1.54209826642529
-0.802851455917392,-0.91146722890184
-0.767944870877505,-0.283876022303833
-0.733038285837618,0.33851820286855
-0.698131700797732,0.951761369336038
-0.663225115757845,1.55222948858021
-0.628318530717959,2.13536953099201
-0.593411945678072,2.69735037326128
-0.558505360638185,3.23462768913703
-0.523598775598299,3.74533456798741
-0.488692190558412,4.22957699725157
-0.453785605518526,4.69063133337399
-0.418879020478639,5.13242987986194
-0.383972435438752,5.55707475685549
-0.349065850398866,5.96066355880648
-0.314159265358979,6.33598469069174
-0.279252680319093,6.67540009440741
-0.244346095279206,6.9754887108359
-0.20943951023932,7.23592427985072
-0.174532925199433,7.45688198813687
-0.139626340159546,7.63798663496085
-0.10471975511966,7.7779247346622
-0.0698131700797732,7.87611589076671
-0.0349065850398866,7.9316735310015
0,7.94350320257105
0.0349065850398866,7.91103303751351
0.0698131700797732,7.83429598468207
0.10471975511966,7.71467202040777
0.139626340159546,7.55392369523008
0.174532925199433,7.35364820093431
0.20943951023932,7.11390952915354
0.244346095279206,6.830764744879
0.279252680319093,6.49807558142482
0.314159265358979,6.11036913757802
0.349065850398866,5.66693385480234
0.383972435438752,5.17184358927691
0.418879020478639,4.63101928787641
0.453785605518526,4.04928232791559
0.488692190558412,3.42906586221138
0.523598775598299,2.77227785101155
0.558505360638185,2.08089373719095
0.593411945678072,1.35774342462621
0.628318530717959,0.605744809082095
0.663225115757845,-0.171643461393855
0.698131700797732,-0.970616339078875
0.733038285837618,-1.78636434452851
0.767944870877505,-2.61338250571077
0.802851455917392,-3.44542796940091
0.837758040957278,-4.27607622042938
0.872664625997165,-5.10038581868477
0.907571211037051,-5.91484182116248
0.942477796076938,-6.71892670630245
0.977384381116825,-7.51403489255829
1.01229096615671,-8.30111303017669
1.0471975511966,-9.07925331275694
1.08210413623648,-9.84447125031297
1.11701072127637,-10.5881943022299
1.15191730631626,-11.299136118123
1.18682389135614,-11.9643475751976
1.22173047639603,-12.5716829231505
1.25663706143592,-13.1108733748535
1.2915436464758,-13.5762032878964
1.32645023151569,-13.966912152388
1.36135681655558,-14.2867617881662
1.39626340159546,-14.5443749574567
1.43116998663535,-14.7491919005559
1.46607657167524,-14.9119182617281
1.50098315671512,-15.0425426347439
1.53588974175501,-15.1493870868198
1.5707963267949,-15.238484795471
1.60570291183478,-15.3131815201216
1.64060949687467,-15.3738678639287
1.67551608191456,-15.4177521430908
1.71042266695444,-15.4387218200509
1.74532925199433,-15.4273957585955
1.78023583703422,-15.3715927848325
1.8151424220741,-15.2582074598246
1.85004900711399,-15.0729761663736
1.88495559215388,-14.8060155641757
1.91986217719376,-14.4529363815394
1.95476876223365,-14.0168359229495
1.98967534727354,-13.508642073947
2.02458193231342,-12.9435262105013
2.05948851735331,-12.3390282876671
2.0943951023932,-11.7106136948015
2.12930168743308,-11.069595626531
2.16420827247297,-10.4200630700167
2.19911485751286,-9.76075797431473
2.23402144255274,-9.08659478477183
2.26892802759263,-8.39093204303285
2.30383461263252,-7.66986660719077
2.3387411976724,-6.92439528742929
2.37364778271229,-6.15855115256053
2.40855436775217,-5.3794876855773
2.44346095279206,-4.59440658403271
2.47836753783195,-3.81019521241884
2.51327412287183,-3.03350795908888
2.54818070791172,-2.27090076036497
2.58308729295161,-1.52902610146919
2.61799387799149,-0.813781348523589
2.65290046303138,-0.130200440602111
2.68780704807127,0.518074446122272
2.72271363311115,1.12760793203604
2.75762021815104,1.69435784375588
2.79252680319093,2.21231180513647
2.82743338823081,2.67506291297996
2.8623399732707,3.07880013435177
2.89724655831059,3.42455922267868
2.93215314335047,3.71789389930419
2.96705972839036,3.96475311604438
3.00196631343025,4.16887734210208
3.03687289847013,4.33000377511937
3.07177948351002,4.44623825219127
3.10668606854991,4.51558288155868
3.14159265358979,4.53663922471805


==> Figures/multi-driven-multi-beam/MDMB_result_simu_data/MDMB_polardata_simu_2.txt <==
-3.14159265358979,4.60434157873673
-3.10668606854991,4.58616231905767
-3.07177948351002,4.51773135913851
-3.03687289847013,4.40090295006895
-3.00196631343025,4.23818711679438
-2.96705972839036,4.03130391147825
-2.93215314335047,3.77910307735531
-2.89724655831059,3.47882027759024
-2.8623399732707,3.12763548200908
-2.82743338823081,2.7260991864423
-2.79252680319093,2.27898368837125
-2.75762021815104,1.7928959274425
-2.72271363311115,1.27363475716232
-2.68780704807127,0.722988785368701
-2.65290046303138,0.140718298278994
-2.61799387799149,-0.474055329295526
-2.58308729295161,-1.1196600479305
-2.54818070791172,-1.79241726892806
-2.51327412287183,-2.48700369134882
-2.47836753783195,-3.19841792631745
-2.44346095279206,-3.92147825313584
-2.40855436775217,-4.65125784483068
-2.37364778271229,-5.3815113497127
-2.3387411976724,-6.10643517958066
-2.30383461263252,-6.81970394590143
-2.26892802759263,-7.51808584264154
-2.23402144255274,-8.19823135189175
-2.19911485751286,-8.85812615525814
-2.16420827247297,-9.49539224343186
-2.12930168743308,-10.1047335632759
-2.0943951023932,-10.6789959801937
-2.05948851735331,-11.2101026966124
-2.02458193231342,-11.6888194278874
-1.98967534727354,-12.1077357112467
-1.95476876223365,-12.4618613798324
-1.91986217719376,-12.7496356366309
-1.88495559215388,-12.972091509332
-1.85004900711399,-13.1333458897905
-1.8151424220741,-13.2394707150789
-1.78023583703422,-13.2974950272485
-1.74532925199433,-13.3154027894834
-1.71042266695444,-13.2997539181431
-1.67551608191456,-13.2565727907299
-1.64060949687467,-13.1905241090437
-1.60570291183478,-13.1047298610758
-1.5707963267949,-13.0007068568063
-1.53588974175501,-12.878397187504
-1.50098315671512,-12.7362756321976
-1.46607657167524,-12.5715015315605
-1.43116998663535,-12.3801410748514
-1.39626340159546,-12.1574435805086
-1.36135681655558,-11.8981870261283
-1.32645023151569,-11.5975556157649
-1.2915436464758,-11.250233784243
-1.25663706143592,-10.8525811809171
-1.22173047639603,-10.4023135563013
-1.18682389135614,-9.89908750624681
-1.15191730631626,-9.3451440247738
-1.11701072127637,-8.74437335758685
-1.08210413623648,-8.10284401226891
-1.0471975511966,-7.42769358764368
-1.01229096615671,-6.72676354871734
-0.977384381116825,-6.00619780048645
-0.942477796076938,-5.27139906532618
-0.907571211037051,-4.52671536073081
-0.872664625997165,-3.77463248375628
-0.837758040957278,-3.0179680616623
-0.802851455917392,-2.26077354970805
-0.767944870877505,-1.50618756310296
-0.733038285837618,-0.75930963999977
-0.698131700797732,-0.024073899181647
-0.663225115757845,0.695084964533509
-0.628318530717959,1.39439148729723
-0.593411945678072,2.06929340453865
-0.558505360638185,2.71545373480636
-0.523598775598299,3.32890280086169
-0.488692190558412,3.908009571486
-0.453785605518526,4.4532541176341
-0.418879020478639,4.96692069690244
-0.383972435438752,5.44960980665868
-0.349065850398866,5.89930266579891
-0.314159265358979,6.3102951269031
-0.279252680319093,6.6768289921831
-0.244346095279206,6.9954826644821
-0.20943951023932,7.26680749279099
-0.174532925199433,7.49403897171262
-0.139626340159546,7.67980335702222
-0.10471975511966,7.82514591102285
-0.0698131700797732,7.92868725562857
-0.0349065850398866,7.98859094163597
0,8.00354522048762
0.0349065850398866,7.97264756376362
0.0698131700797732,7.89611607186527
0.10471975511966,7.77482203585453
0.139626340159546,7.61118206683148
0.174532925199433,7.40850134246628
0.20943951023932,7.16881734540348
0.244346095279206,6.89216090148509
0.279252680319093,6.57558402211436
0.314159265358979,6.2158031185169
0.349065850398866,5.81133902957925
0.383972435438752,5.36365781437288
0.418879020478639,4.87653294529131
0.453785605518526,4.35350960457468
0.488692190558412,3.79714622918614
0.523598775598299,3.20808766526657
0.558505360638185,2.58695677113058
0.593411945678072,1.93505442871157
0.628318530717959,1.25556330982677
0.663225115757845,0.552906705158377
0.698131700797732,-0.167243083000954
0.733038285837618,-0.899096199602503
0.767944870877505,-1.63675589182869
0.802851455917392,-2.37577398683074
0.837758040957278,-3.11332223852728
0.872664625997165,-3.84991087308823
0.907571211037051,-4.58832369009471
0.942477796076938,-5.33324294544765
0.977384381116825,-6.08944281431054
1.01229096615671,-6.8594815363098
1.0471975511966,-7.64253425388792
1.08210413623648,-8.43373075756978
1.11701072127637,-9.22400494703973
1.15191730631626,-10.0011084205984
1.18682389135614,-10.7508415904122
1.22173047639603,-11.4588334105346
1.25663706143592,-12.1120886162981
1.2915436464758,-12.7004844337496
1.32645023151569,-13.217711126793
1.36135681655558,-13.6615777781377
1.39626340159546,-14.0334965342876
1.43116998663535,-14.3379056405915
1.46607657167524,-14.5808531133
1.50098315671512,-14.7689061847983
1.53588974175501,-14.9081026732622
1.5707963267949,-15.0031285959464
1.60570291183478,-15.0567362286278
1.64060949687467,-15.0694072739946
1.67551608191456,-15.0392483748025
1.71042266695444,-14.9621463313858
1.74532925199433,-14.8322356395894
1.78023583703422,-14.6427356523041
1.8151424220741,-14.386995873816
1.85004900711399,-14.0605438197145
1.88495559215388,-13.6619398922252
1.91986217719376,-13.1943362437801
1.95476876223365,-12.6658106370526
1.98967534727354,-12.0886782067048
2.02458193231342,-11.4782414938411
2.05948851735331,-10.850380844475
2.0943951023932,-10.2193992261426
2.12930168743308,-9.59584687700144
2.16420827247297,-8.9851719796974
2.19911485751286,-8.38684907500022
2.23402144255274,-7.79489078453957
2.26892802759263,-7.19949537766282
2.30383461263252,-6.5899266153939
2.3387411976724,-5.95780704182402
2.37364778271229,-5.29937100838704
2.40855436775217,-4.61679834166254
2.44346095279206,-3.91668552447606
2.47836753783195,-3.20856251214397
2.51327412287183,-2.50229890164313
2.54818070791172,-1.80724218453608
2.58308729295161,-1.13102439207673
2.61799387799149,-0.479819266218431
2.65290046303138,0.142035842320214
2.68780704807127,0.730989563077185
2.72271363311115,1.28406074936331
2.75762021815104,1.79754091009636
2.79252680319093,2.26804220475065
2.82743338823081,2.69293436807805
2.8623399732707,3.07202540639675
2.89724655831059,3.40759060191727
2.93215314335047,3.70289992627725
2.96705972839036,3.96031046913379
3.00196631343025,4.17901721296948
3.03687289847013,4.35628307678102
3.07177948351002,4.48814605155003
3.10668606854991,4.57140192387655
3.14159265358979,4.60436993389116


==> Figures/multi-driven-multi-beam/MDMB_result_simu_data/MDMB_polardata_simu_3.txt <==
-3.14159265358979,4.68973961440117
-3.10668606854991,4.66443977442873
-3.07177948351002,4.59164175849686
-3.03687289847013,4.4733863433985
-3.00196631343025,4.31147305037642
-2.96705972839036,4.10628508671478
-2.93215314335047,3.85683535378901
-2.89724655831059,3.56043595455921
-2.8623399732707,3.21523221125615
-2.82743338823081,2.82118397854827
-2.79252680319093,2.38096164286134
-2.75762021815104,1.89942480983452
-2.72271363311115,1.38152936095627
-2.68780704807127,0.831565477730999
-2.65290046303138,0.251550412020846
-2.61799387799149,-0.357084727803561
-2.58308729295161,-0.992866267164351
-2.54818070791172,-1.65195036110144
-2.51327412287183,-2.32793096820034
-2.47836753783195,-3.01168476647033
-2.44346095279206,-3.69377835120206
-2.40855436775217,-4.36619891931401
-2.37364778271229,-5.02534924432711
-2.3387411976724,-5.67193899252388
-2.30383461263252,-6.31156402780214
-2.26892802759263,-6.95089930063607
-2.23402144255274,-7.59712809038431
-2.19911485751286,-8.25419986687358
-2.16420827247297,-8.92170298210237
-2.12930168743308,-9.59521710658152
-2.0943951023932,-10.2659394504334
-2.05948851735331,-10.9214452574425
-2.02458193231342,-11.5474226450139
-1.98967534727354,-12.1282871871276
-1.95476876223365,-12.6490071901028
-1.91986217719376,-13.0969767473233
-1.88495559215388,-13.4640949239991
-1.85004900711399,-13.7476928576265
-1.8151424220741,-13.9508432802971
-1.78023583703422,-14.0813826510342
-1.74532925199433,-14.1496081891587
-1.71042266695444,-14.1670742083001
-1.67551608191456,-14.1440993540415
-1.64060949687467,-14.0888523156622
-1.60570291183478,-14.0067586369353
-1.5707963267949,-13.90033739668
-1.53588974175501,-13.7693108822111
-1.50098315671512,-13.6108911333751
-1.46607657167524,-13.42018145712
-1.43116998663535,-13.1907361855504
-1.39626340159546,-12.91529305747
-1.36135681655558,-12.5866849699986
-1.32645023151569,-12.1986148527418
-1.2915436464758,-11.7474985541963
-1.25663706143592,-11.2323003072376
-1.22173047639603,-10.6554850433248
-1.18682389135614,-10.0228773458499
-1.15191730631626,-9.34295818758888
-1.11701072127637,-8.62652044541509
-1.08210413623648,-7.8851900425821
-1.0471975511966,-7.13056611185949
-1.01229096615671,-6.37286567624476
-0.977384381116825,-5.62082548965657
-0.942477796076938,-4.88003562194559
-0.907571211037051,-4.1526109442807
-0.872664625997165,-3.43809430784783
-0.837758040957278,-2.73331822975469
-0.802851455917392,-2.03359323628807
-0.767944870877505,-1.33610409791936
-0.733038285837618,-0.639303547508399
-0.698131700797732,0.0543607703506877
-0.663225115757845,0.740117644977195
-0.628318530717959,1.41117143039727
-0.593411945678072,2.06144181567651
-0.558505360638185,2.68646222958849
-0.523598775598299,3.28467830485327
-0.488692190558412,3.8562357465757
-0.453785605518526,4.40205768341998
-0.418879020478639,4.92129781682637
-0.383972435438752,5.41107926217707
-0.349065850398866,5.86559898751526
-0.314159265358979,6.27865288298328
-0.279252680319093,6.6450027908996
-0.244346095279206,6.96263497523498
-0.20943951023932,7.23295963082018
-0.174532925199433,7.45937355515732
-0.139626340159546,7.64571500474597
-0.10471975511966,7.793376320825
-0.0698131700797732,7.90161499682064
-0.0349065850398866,7.96783697050555
0,7.9892879700513
0.0349065850398866,7.9649752686836
0.0698131700797732,7.89514533733517
0.10471975511966,7.78138674602876
0.139626340159546,7.62471823107356
0.174532925199433,7.42454515177275
0.20943951023932,7.17911611978771
0.244346095279206,6.8855900246738
0.279252680319093,6.54254944878202
0.314159265358979,6.1505141412271
0.349065850398866,5.71239906369253
0.383972435438752,5.23273662127444
0.418879020478639,4.71586132927464
0.453785605518526,4.16532497840094
0.488692190558412,3.58230765349008
0.523598775598299,2.96688244036768
0.558505360638185,2.31796986039415
0.593411945678072,1.63521923725361
0.628318530717959,0.919273531819218
0.663225115757845,0.17289195332912
0.698131700797732,-0.599894104608721
0.733038285837618,-1.39372974228575
0.767944870877505,-2.2038018625981
0.802851455917392,-3.02571004995174
0.837758040957278,-3.85733775706646
0.872664625997165,-4.69702290909965
0.907571211037051,-5.54501608975391
0.942477796076938,-6.40099806548806
0.977384381116825,-7.26313021234203
1.01229096615671,-8.1279589088277
1.0471975511966,-8.98908458984251
1.08210413623648,-9.83695614296452
1.11701072127637,-10.6600669538412
1.15191730631626,-11.4452047549521
1.18682389135614,-12.1790608148459
1.22173047639603,-12.8496406699962
1.25663706143592,-13.4479044672342
1.2915436464758,-13.9684726066511
1.32645023151569,-14.4101154028929
1.36135681655558,-14.7754414521076
1.39626340159546,-15.0701773671053
1.43116998663535,-15.3020854521643
1.46607657167524,-15.4796752020074
1.50098315671512,-15.6111565154599
1.53588974175501,-15.7035341585161
1.5707963267949,-15.7619434709588
1.60570291183478,-15.789217194651
1.64060949687467,-15.7856922707019
1.67551608191456,-15.7492133878992
1.71042266695444,-15.6753717200809
1.74532925199433,-15.5579999509727
1.78023583703422,-15.3899540724696
1.8151424220741,-15.1641661790377
1.85004900711399,-14.8747047589721
1.88495559215388,-14.5182551531487
1.91986217719376,-14.0947005341661
1.95476876223365,-13.6075479661591
1.98967534727354,-13.0635884379972
2.02458193231342,-12.4718797329957
2.05948851735331,-11.8426918494082
2.0943951023932,-11.1859023454614
2.12930168743308,-10.5098473968117
2.16420827247297,-9.82097145096207
2.19911485751286,-9.12337274647115
2.23402144255274,-8.41899204619461
2.26892802759263,-7.7086944410379
2.30383461263252,-6.99243449746585
2.3387411976724,-6.26972273183486
2.37364778271229,-5.54147794568204
2.40855436775217,-4.80890680552611
2.44346095279206,-4.07523918015346
2.47836753783195,-3.34456434049482
2.51327412287183,-2.62238215780817
2.54818070791172,-1.91423340440297
2.58308729295161,-1.22580300099442
2.61799387799149,-0.561772258935099
2.65290046303138,0.0738129618191098
2.68780704807127,0.678227073965617
2.72271363311115,1.24903661414416
2.75762021815104,1.78446659025807
2.79252680319093,2.28183540381031
2.82743338823081,2.73821701225301
2.8623399732707,3.15003845104442
2.89724655831059,3.51418958120644
2.93215314335047,3.8287892490581
2.96705972839036,4.09326477858071
3.00196631343025,4.30865486339516
3.03687289847013,4.47574077999391
3.07177948351002,4.59517601437046
3.10668606854991,4.66673294048218
3.14159265358979,4.68973499635978


==> Figures/multi-driven-multi-beam/MDMB_result_simu_data/MDMB_polardata_simu_4.txt <==
-3.14159265358979,4.86484826015874
-3.10668606854991,4.84023100233891
-3.07177948351002,4.76502337267685
-3.03687289847013,4.63893194153646
-3.00196631343025,4.46334546262221
-2.96705972839036,4.24073469597904
-2.93215314335047,3.97246761639941
-2.89724655831059,3.65850348929337
-2.8623399732707,3.29649487657621
-2.82743338823081,2.88475721833005
-2.79252680319093,2.42409740529008
-2.75762021815104,1.9182478055506
-2.72271363311115,1.37245101727273
-2.68780704807127,0.790282531246794
-2.65290046303138,0.173242415407122
-2.61799387799149,-0.479912544089268
-2.58308729295161,-1.17052631462399
-2.54818070791172,-1.89932274899491
-2.51327412287183,-2.66476910596847
-2.47836753783195,-3.4633837078935
-2.44346095279206,-4.28862131602604
-2.40855436775217,-5.13144843461812
-2.37364778271229,-5.98009485213351
-2.3387411976724,-6.82283174712337
-2.30383461263252,-7.64953344309769
-2.26892802759263,-8.4551748611316
-2.23402144255274,-9.2391907063661
-2.19911485751286,-10.0050825776328
-2.16420827247297,-10.7576186534412
-2.12930168743308,-11.4995582424032
-2.0943951023932,-12.2295127547406
-2.05948851735331,-12.9401776196426
-2.02458193231342,-13.6180728132594
-1.98967534727354,-14.2447514398902
-1.95476876223365,-14.7999352322258
-1.91986217719376,-15.2655880946533
-1.88495559215388,-15.6308593362279
-1.85004900711399,-15.8946174946901
-1.8151424220741,-16.0653815245383
-1.78023583703422,-16.158503534976
-1.74532925199433,-16.1919484713696
-1.71042266695444,-16.1829895734156
-1.67551608191456,-16.1457794684083
-1.64060949687467,-16.0904449434887
-1.60570291183478,-16.0229780446038
-1.5707963267949,-15.9455183570108
-1.53588974175501,-15.8567223079009
-1.50098315671512,-15.7520876383605
-1.46607657167524,-15.6242035247914
-1.43116998663535,-15.4630793576423
-1.39626340159546,-15.2566832580146
-1.36135681655558,-14.9919065738811
-1.32645023151569,-14.6560874729273
-1.2915436464758,-14.238892298549
-1.25663706143592,-13.7344546381369
-1.22173047639603,-13.1428101281639
-1.18682389135614,-12.4702405006217
-1.15191730631626,-11.728325742646
-1.11701072127637,-10.9317750523618
-1.08210413623648,-10.0961901316863
-1.0471975511966,-9.23582853806529
-1.01229096615671,-8.36222478497605
-0.977384381116825,-7.4829725013955
-0.942477796076938,-6.60226177141158
-0.907571211037051,-5.72167174456828
-0.872664625997165,-4.84101862814376
-0.837758040957278,-3.96084236895552
-0.802851455917392,-3.08399052604189
-0.767944870877505,-2.21489441693438
-0.733038285837618,-1.36077787289292
-0.698131700797732,-0.528641327560256
-0.663225115757845,0.274766551665187
-0.628318530717959,1.04476080402416
-0.593411945678072,1.77788534926304
-0.558505360638185,2.47262774914785
-0.523598775598299,3.1287042446921
-0.488692190558412,3.74778143588219
-0.453785605518526,4.33198781952509
-0.418879020478639,4.88313687536861
-0.383972435438752,5.39987781318934
-0.349065850398866,5.87832769138384
-0.314159265358979,6.31255483815914
-0.279252680319093,6.69816420750871
-0.244346095279206,7.03401830775495
-0.20943951023932,7.32208049339531
-0.174532925199433,7.56549381180112
-0.139626340159546,7.76535628677506
-0.10471975511966,7.92125509722853
-0.0698131700797732,8.03141679542929
-0.0349065850398866,8.0949501003248
0,8.11249818857247
0.0349065850398866,8.08499454096173
0.0698131700797732,8.0141918307075
0.10471975511966,7.90129082543604
0.139626340159546,7.74735264801312
0.174532925199433,7.55270626260834
0.20943951023932,7.31554033664561
0.244346095279206,7.03338781716761
0.279252680319093,6.70379013620318
0.314159265358979,6.32724579914851
0.349065850398866,5.90791331188382
0.383972435438752,5.45197804860655
0.418879020478639,4.96563796545773
0.453785605518526,4.45167699401093
0.488692190558412,3.91038817218107
0.523598775598299,3.33962702782367
0.558505360638185,2.73803204113378
0.593411945678072,2.10552434489676
0.628318530717959,1.44458537488693
0.663225115757845,0.759014366885075
0.698131700797732,0.0539900539667839
0.733038285837618,-0.665661129815861
0.767944870877505,-1.3948538646131
0.802851455917392,-2.12989932312343
0.837758040957278,-2.86653191197039
0.872664625997165,-3.60229237587386
0.907571211037051,-4.3330927335652
0.942477796076938,-5.05533880052994
0.977384381116825,-5.76551973665391
1.01229096615671,-6.45888894083124
1.0471975511966,-7.13065372806114
1.08210413623648,-7.77620529258162
1.11701072127637,-8.38993107765882
1.15191730631626,-8.96676144370974
1.18682389135614,-9.50202461829557
1.22173047639603,-9.99214990807434
1.25663706143592,-10.4343320257666
1.2915436464758,-10.8274841205387
1.32645023151569,-11.1719822068987
1.36135681655558,-11.4694341720926
1.39626340159546,-11.7230439046555
1.43116998663535,-11.9359351566001
1.46607657167524,-12.1118673233524
1.50098315671512,-12.2544514525738
1.53588974175501,-12.3668056460424
1.5707963267949,-12.4512668698457
1.60570291183478,-12.5091742171552
1.64060949687467,-12.5407495192426
1.67551608191456,-12.5450484187301
1.71042266695444,-12.5200215265443
1.74532925199433,-12.4626733322483
1.78023583703422,-12.369331613994
1.8151424220741,-12.2363943877398
1.85004900711399,-12.0596948142092
1.88495559215388,-11.8361750396819
1.91986217719376,-11.5636972073401
1.95476876223365,-11.2413849275646
1.98967534727354,-10.8699898570905
2.02458193231342,-10.451208477438
2.05948851735331,-9.98803661423602
2.0943951023932,-9.48436652277323
2.12930168743308,-8.94520583240491
2.16420827247297,-8.37532740249239
2.19911485751286,-7.78006938126317
2.23402144255274,-7.16478380711959
2.26892802759263,-6.53330085822506
2.30383461263252,-5.88874057117183
2.3387411976724,-5.23402379112825
2.37364778271229,-4.57044269134525
2.40855436775217,-3.90150047284607
2.44346095279206,-3.23118268619664
2.47836753783195,-2.56561851362747
2.51327412287183,-1.91089869286204
2.54818070791172,-1.27303161150166
2.58308729295161,-0.656121350450543
2.61799387799149,-0.0628514107505185
2.65290046303138,0.506220732232188
2.68780704807127,1.05127636543464
2.72271363311115,1.57318011008435
2.75762021815104,2.07082200947176
2.79252680319093,2.54113285094248
2.82743338823081,2.97761544204801
2.8623399732707,3.37321506400294
2.89724655831059,3.72225400046208
2.93215314335047,4.02263093160945
2.96705972839036,4.27567967975674
3.00196631343025,4.48336007097442
3.03687289847013,4.64722103384
3.07177948351002,4.76652809533144
3.10668606854991,4.83963774293931
3.14159265358979,4.86482747894123


==> Figures/multi-driven-multi-beam/MDMB_result_simu_data/MDMB_polardata_simu_5.txt <==
-3.14159265358979,4.54996007651599
-3.10668606854991,4.52563102596933
-3.07177948351002,4.4512191481963
-3.03687289847013,4.32867621851296
-3.00196631343025,4.16004239836437
-2.96705972839036,3.94732215359933
-2.93215314335047,3.69144078015359
-2.89724655831059,3.38960141331498
-2.8623399732707,3.03797887501695
-2.82743338823081,2.63429556851123
-2.79252680319093,2.18178646998666
-2.75762021815104,1.68803648150495
-2.72271363311115,1.16152909472375
-2.68780704807127,0.608528430495054
-2.65290046303138,0.0323960138723291
-2.61799387799149,-0.56367596837596
-2.58308729295161,-1.17560790334974
-2.54818070791172,-1.79726676065329
-2.51327412287183,-2.42118743576633
-2.47836753783195,-3.03883740361767
-2.44346095279206,-3.64193532746814
-2.40855436775217,-4.22329939233122
-2.37364778271229,-4.77745075896572
-2.3387411976724,-5.30076178106741
-2.30383461263252,-5.79107939733412
-2.26892802759263,-6.2494470367901
-2.23402144255274,-6.67957082944408
-2.19911485751286,-7.08884666023598
-2.16420827247297,-7.48644632898375
-2.12930168743308,-7.87957257388918
-2.0943951023932,-8.27102041377239
-2.05948851735331,-8.65784501844804
-2.02458193231342,-9.03055126514401
-1.98967534727354,-9.37603138273971
-1.95476876223365,-9.68030792851736
-1.91986217719376,-9.93280537100354
-1.88495559215388,-10.1278547371582
-1.85004900711399,-10.2663414304288
-1.8151424220741,-10.3544938038806
-1.78023583703422,-10.401635740273
-1.74532925199433,-10.418727395885
-1.71042266695444,-10.4153215011973
-1.67551608191456,-10.3994328793577
-1.64060949687467,-10.3768136528253
-1.60570291183478,-10.3509018603841
-1.5707963267949,-10.3229392574663
-1.53588974175501,-10.2921178555999
-1.50098315671512,-10.2556981422058
-1.46607657167524,-10.2090833736563
-1.43116998663535,-10.1459262504281
-1.39626340159546,-10.0583539707446
-1.36135681655558,-9.93744567990652
-1.32645023151569,-9.77438534963966
-1.2915436464758,-9.56077995675406
-1.25663706143592,-9.29138827273263
-1.22173047639603,-8.96470137838319
-1.18682389135614,-8.58376641993652
-1.15191730631626,-8.15602174380582
-1.11701072127637,-7.69110876213039
-1.08210413623648,-7.19944516162874
-1.0471975511966,-6.68938444972441
-1.01229096615671,-6.16593321362668
-0.977384381116825,-5.62934175732211
-0.942477796076938,-5.07658799727102
-0.907571211037051,-4.50296741498423
-0.872664625997165,-3.90394885441783
-0.837758040957278,-3.27748280059788
-0.802851455917392,-2.62490844997673
-0.767944870877505,-1.94957548726705
-0.733038285837618,-1.25691257357463
-0.698131700797732,-0.553253891446619
-0.663225115757845,0.154433841342353
-0.628318530717959,0.858587391806263
-0.593411945678072,1.5520006913408
-0.558505360638185,2.22788072698896
-0.523598775598299,2.88076959085501
-0.488692190558412,3.50621341726798
-0.453785605518526,4.10183536746291
-0.418879020478639,4.66628256861422
-0.383972435438752,5.19847771382427
-0.349065850398866,5.69427146882882
-0.314159265358979,6.14683442371456
-0.279252680319093,6.54930145782144
-0.244346095279206,6.89868828482568
-0.20943951023932,7.19739506675606
-0.174532925199433,7.44960967010043
-0.139626340159546,7.65863717416462
-0.10471975511966,7.82406313711541
-0.0698131700797732,7.94435780892488
-0.0349065850398866,8.0178220962481
0,8.04273014822163
0.0349065850398866,8.01875436053125
0.0698131700797732,7.94552467820546
0.10471975511966,7.82419043499916
0.139626340159546,7.65624425351186
0.174532925199433,7.44294062379693
0.20943951023932,7.1858274989481
0.244346095279206,6.88429722695849
0.279252680319093,6.53661720884908
0.314159265358979,6.14095516558487
0.349065850398866,5.69896973412094
0.383972435438752,5.21806696391152
0.418879020478639,4.70774660294803
0.453785605518526,4.1766146588121
0.488692190558412,3.62713357945383
0.523598775598299,3.0585418663079
0.558505360638185,2.46857565675182
0.593411945678072,1.85809617795658
0.628318530717959,1.23098006615492
0.663225115757845,0.594736833798494
0.698131700797732,-0.0419064192092918
0.733038285837618,-0.668755449951812
0.767944870877505,-1.27666001791237
0.802851455917392,-1.85608032013655
0.837758040957278,-2.40087665066592
0.872664625997165,-2.90479609196675
0.907571211037051,-3.36697606787136
0.942477796076938,-3.78773268746152
0.977384381116825,-4.16888066986148
1.01229096615671,-4.51449159924693
1.0471975511966,-4.82824193473811
1.08210413623648,-5.11323298064104
1.11701072127637,-5.372959850044
1.15191730631626,-5.60972862593161
1.18682389135614,-5.82503363775933
1.22173047639603,-6.02036227078531
1.25663706143592,-6.19700802916495
1.2915436464758,-6.35600207480123
1.32645023151569,-6.49841958302619
1.36135681655558,-6.62522438477311
1.39626340159546,-6.73739298257394
1.43116998663535,-6.83613507821219
1.46607657167524,-6.92229702888494
1.50098315671512,-6.99659783705701
1.53588974175501,-7.0596044198367
1.5707963267949,-7.11172973568237
1.60570291183478,-7.1532393447944
1.64060949687467,-7.18424619324044
1.67551608191456,-7.20473497797388
1.71042266695444,-7.21456654192258
1.74532925199433,-7.21348977732166
1.78023583703422,-7.20116360061992
1.8151424220741,-7.17694079608129
1.85004900711399,-7.14031434243399
1.88495559215388,-7.09080794997135
1.91986217719376,-7.02772730536904
1.95476876223365,-6.95031489676672
1.98967534727354,-6.85754212450378
2.02458193231342,-6.74804635398006
2.05948851735331,-6.62064714666735
2.0943951023932,-6.4734035327559
2.12930168743308,-6.30325927515173
2.16420827247297,-6.10697993930366
2.19911485751286,-5.88020203831611
2.23402144255274,-5.61726239389308
2.26892802759263,-5.31361739948199
2.30383461263252,-4.96586382589341
2.3387411976724,-4.57166494926832
2.37364778271229,-4.13384203346949
2.40855436775217,-3.65542489719366
2.44346095279206,-3.14309556321121
2.47836753783195,-2.6044429414887
2.51327412287183,-2.04970948253468
2.54818070791172,-1.48917861240392
2.58308729295161,-0.932362391797712
2.61799387799149,-0.384903137105845
2.65290046303138,0.1509393493364
2.68780704807127,0.676118781459435
2.72271363311115,1.19021014599915
2.75762021815104,1.68989256189419
2.79252680319093,2.16582999611083
2.82743338823081,2.60748334413513
2.8623399732707,3.00595046266535
2.89724655831059,3.35820064206786
2.93215314335047,3.66524183416732
2.96705972839036,3.92839992196793
3.00196631343025,4.14782276383724
3.03687289847013,4.32136386833083
3.07177948351002,4.44731499323981
3.10668606854991,4.52393896374072
3.14159265358979,4.55004650202025


==> Figures/multi-driven-multi-beam/MDMB_result_sparameters_data/MDMB_result_sparameters-1.tsv <==
4	-0.850806698904834
4.02	-0.867975651812202
4.04	-0.887308382929683
4.06	-0.908717194498587
4.08	-0.932113685132434
4.1	-0.95741062547752
4.12	-0.984523819152241
4.14	-1.01337400547194
4.16	-1.04388870400589
4.18	-1.07600407408245
4.2	-1.10966676467983
4.22	-1.14483573858086
4.24	-1.18148417302453
4.26	-1.21960137249352
4.28	-1.25919470776443
4.3	-1.30029182854493
4.32	-1.34294288069606
4.34	-1.38722309274079
4.36	-1.43323566324545
4.38	-1.4811150161996
4.4	-1.53103072793237
4.42	-1.58319211732931
4.44	-1.63785375337425
4.46	-1.69532225623675
4.48	-1.75596456409246
4.5	-1.82021822990555
4.52	-1.88860432150409
4.54	-1.96174370228723
4.56	-2.04037779475603
4.58	-2.12539513547366
4.6	-2.21786584826426
4.62	-2.31908668581773
4.64	-2.4306403797435
4.66	-2.55447488945184
4.68	-2.69301016109062
4.7	-2.8492840001772
4.72	-3.02715387855762
4.74	-3.23158056088487
4.76	-3.46903322035266
4.78	-3.74807895777536
4.8	-4.08025858812748
4.82	-4.48141892497238
4.84	-4.97379563867346
4.86	-5.5893764034939
4.88	-6.37554406681147
4.9	-7.40498246980208
4.92	-8.79386875123499
4.94	-10.735335807063
4.96	-13.5381903265537
4.98	-17.2536203957786
5	-17.9298314626669
5.02	-13.7376758076715
5.04	-10.0753298328696
5.06	-7.49237544648156
5.08	-5.67058889758544
5.1	-4.37438561301208
5.12	-3.44707752430035
5.14	-2.78110199336383
5.16	-2.30163541486107
5.18	-1.9568721121252
5.2	-1.71145372490976
5.22	-1.54188824032967
5.24	-1.43353743052593
5.26	-1.37899419160109
5.28	-1.37791045588926
5.3	-1.4388172726753
5.32	-1.58459307289672
5.34	-1.86605027994164
5.36	-2.39525683453047
5.38	-3.42181709060755
5.4	-5.3783329099487
5.42	-7.36055484636657
5.44	-5.78179104242401
5.46	-4.23215937848498
5.48	-3.80400696812023
5.5	-3.41633103543076
5.52	-2.35328663688253
5.54	-1.38281279577637
5.56	-0.926117988315154
5.58	-0.726641911127896
5.6	-0.628099863554122
5.62	-0.572939421838887
5.64	-0.539380263760379
5.66	-0.518234630176192
5.68	-0.505317751060845
5.7	-0.498864203240339
5.72	-0.498806440663917
5.74	-0.507282234693686
5.76	-0.531273397692211
5.78	-0.588815602284289
5.8	-0.67109495022821
5.82	-0.602921820156116
5.84	-0.518617098336882
5.86	-0.489833382220477
5.88	-0.48279266976347
5.9	-0.484205746673236
5.92	-0.489828199175824
5.94	-0.498147216477053
5.96	-0.508571609006362
5.98	-0.520866903724213
6	-0.534954204300334


==> Figures/multi-driven-multi-beam/MDMB_result_sparameters_data/MDMB_result_sparameters-2.tsv <==
4	-0.759497180119079
4.02	-0.776165935463763
4.04	-0.794490667149088
4.06	-0.814468853476035
4.08	-0.836099175967863
4.1	-0.859382526986305
4.12	-0.884323056517149
4.14	-0.910929282084758
4.16	-0.939215247826866
4.18	-0.969201728409683
4.2	-1.0009175418794
4.22	-1.03440093027666
4.24	-1.06970100563238
4.26	-1.10687939777588
4.28	-1.14601200838437
4.3	-1.18719105286102
4.32	-1.23052730039648
4.34	-1.27615269371235
4.36	-1.32422345026797
4.38	-1.37492363466988
4.4	-1.42846956729634
4.42	-1.48511498779975
4.44	-1.54515750346423
4.46	-1.60894640858297
4.48	-1.67689241404668
4.5	-1.74947973688676
4.52	-1.82728136059064
4.54	-1.91097825873149
4.56	-2.00138389532907
4.58	-2.09947570713016
4.6	-2.20643579153502
4.62	-2.32370406181402
4.64	-2.45304814694449
4.66	-2.59665660819395
4.68	-2.75726421065892
4.7	-2.93832280755523
4.72	-3.14423738319346
4.74	-3.38069728699204
4.76	-3.65514919241764
4.78	-3.97748579346937
4.8	-4.36107187176906
4.82	-4.82431452915848
4.84	-5.39314600333659
4.86	-6.10511017511408
4.88	-7.01643927077938
4.9	-8.21511441049733
4.92	-9.84683808202666
4.94	-12.1696547798021
4.96	-15.6423393457693
4.98	-20.1703867947183
5	-18.6743435634864
5.02	-13.6325866596772
5.04	-10.0316051524798
5.06	-7.54595092244202
5.08	-5.7836494189088
5.1	-4.51473158630973
5.12	-3.59515779125015
5.14	-2.92772338753083
5.16	-2.44438374285034
5.18	-2.09711755763439
5.2	-1.85235404907188
5.22	-1.68726345495743
5.24	-1.5873323564092
5.26	-1.54503904034039
5.28	-1.55968391401445
5.3	-1.6387728642723
5.32	-1.80206106933258
5.34	-2.09103458257246
5.36	-2.59080702317046
5.38	-3.48210466937239
5.4	-5.1640065598955
5.42	-8.46973457111923
5.44	-13.6846812464134
5.46	-15.5188042720898
5.48	-9.84449500028448
5.5	-3.96839474968211
5.52	-2.19792579361107
5.54	-1.48951601490842
5.56	-1.13139021291894
5.58	-0.924954928169697
5.6	-0.796170149384055
5.62	-0.711712253143162
5.64	-0.654695257650959
5.66	-0.61590408410652
5.68	-0.590138305878361
5.7	-0.574563221610525
5.72	-0.56795988520046
5.74	-0.570269553493613
5.76	-0.581111504901009
5.78	-0.592879748149417
5.8	-0.582462145294106
5.82	-0.548451819071675
5.84	-0.52208522362367
5.86	-0.511014350301079
5.88	-0.509547103326629
5.9	-0.513431903567336
5.92	-0.520626425388687
5.94	-0.530204361772213
5.96	-0.541741797554781
5.98	-0.555046641160189
6	-0.570040104248301


==> Figures/multi-driven-multi-beam/MDMB_result_sparameters_data/MDMB_result_sparameters-3.tsv <==
4	-0.597327010570262
4.02	-0.60936296720465
4.04	-0.622748976346702
4.06	-0.63749080482844
4.08	-0.653600013925188
4.1	-0.67109508159848
4.12	-0.690002524228374
4.14	-0.710358200911468
4.16	-0.732208562162007
4.18	-0.755612160074795
4.2	-0.780641212531931
4.22	-0.807383344702254
4.24	-0.835943540101875
4.26	-0.866446346426441
4.28	-0.899038385851276
4.3	-0.933891176793415
4.32	-0.971204493310445
4.34	-1.01121018100209
4.36	-1.05417668814705
4.38	-1.10041437588375
4.4	-1.1502818686517
4.42	-1.20419359967501
4.44	-1.26262893361879
4.46	-1.3261432065698
4.48	-1.39538118851608
4.5	-1.47109357865505
4.52	-1.55415752651633
4.54	-1.64560206501088
4.56	-1.74664020250665
4.58	-1.85870949506123
4.6	-1.98352405185013
4.62	-2.1231415587917
4.64	-2.28005085634759
4.66	-2.45728748216552
4.68	-2.65858797516694
4.7	-2.8885987710682
4.72	-3.15316341841592
4.74	-3.45972382367513
4.76	-3.81789226309735
4.78	-4.24028557792482
4.8	-4.74377574888047
4.82	-5.35142938114998
4.84	-6.09564597816796
4.86	-7.02351572166108
4.88	-8.20661193407837
4.9	-9.7604814667703
4.92	-11.8874802081065
4.94	-14.9772870618115
4.96	-19.7006945239096
4.98	-22.6691192479507
5	-17.2525713568396
5.02	-12.8339448861086
5.04	-9.83657507051716
5.06	-7.68909546464717
5.08	-6.0996927833785
5.1	-4.90685275274778
5.12	-4.00825667464954
5.14	-3.33295202834042
5.16	-2.82932051932096
5.18	-2.45908876806558
5.2	-2.19389567810884
5.22	-2.01309438421234
5.24	-1.90228374673684
5.26	-1.8523911709137
5.28	-1.85927839911025
5.3	-1.92394796985579
5.32	-2.0535644114548
5.34	-2.26373459249675
5.36	-2.58290395149191
5.38	-3.0604130584039
5.4	-3.78052122527668
5.42	-4.88287369052207
5.44	-6.56557718096021
5.46	-8.8680900720167
5.48	-10.4714135126544
5.5	-9.66050156370766
5.52	-7.96159333144755
5.54	-4.6037062450023
5.56	-3.01311106012588
5.58	-2.18227875345864
5.6	-1.68463959102182
5.62	-1.36553271685931
5.64	-1.15178344117557
5.66	-1.0040671734167
5.68	-0.899609830714801
5.7	-0.824466375166185
5.72	-0.769701523735158
5.74	-0.729383923859146
5.76	-0.699486360191452
5.78	-0.677254279794388
5.8	-0.660818793042387
5.82	-0.648938641651545
5.84	-0.640815146200952
5.86	-0.635954973507624
5.88	-0.634068887984341
5.9	-0.634999586620993
5.92	-0.638672297679168
5.94	-0.645062416243587
5.96	-0.654175054214343
5.98	-0.666032552305015
6	-0.680666886993533


==> Figures/multi-driven-multi-beam/MDMB_result_sparameters_data/MDMB_result_sparameters-4.tsv <==
4	-0.645971201809647
4.02	-0.66051115569384
4.04	-0.676219639480281
4.06	-0.693133589722013
4.08	-0.71129609231539
4.1	-0.730757111482904
4.12	-0.751574328791503
4.14	-0.773814068997048
4.16	-0.797552213716604
4.18	-0.822875317649731
4.2	-0.849881764819057
4.22	-0.878683078500884
4.24	-0.90940538716551
4.26	-0.942191137997734
4.28	-0.977200950807001
4.3	-1.01461587586187
4.32	-1.05463986139867
4.34	-1.09750276705566
4.36	-1.14346381336245
4.38	-1.19281566087638
4.4	-1.24588930211713
4.42	-1.30305984223774
4.44	-1.36475352224359
4.46	-1.4314562004049
4.48	-1.50372370134861
4.5	-1.58219451788247
4.52	-1.66760557869104
4.54	-1.76081184852367
4.56	-1.86281103647365
4.58	-1.97477480850488
4.6	-2.09808872223045
4.62	-2.23440365445326
4.64	-2.38570269294382
4.66	-2.55438897577324
4.68	-2.74340235469863
4.7	-2.95637593964
4.72	-3.19784929183374
4.74	-3.47356236770714
4.76	-3.79086833943398
4.78	-4.15932379566266
4.8	-4.59155278594065
4.82	-5.10454702495347
4.84	-5.72169078538667
4.86	-6.47605515991347
4.88	-7.4160629846131
4.9	-8.61595573060682
4.92	-10.1969876852203
4.94	-12.3754315741354
4.96	-15.5827166655857
4.98	-20.6325486555131
5	-23.3940878582443
5.02	-17.3757663945646
5.04	-12.9439172957141
5.06	-9.98450146306802
5.08	-7.88136557033092
5.1	-6.33590491992989
5.12	-5.18489727107746
5.14	-4.32674701956911
5.16	-3.69273393343871
5.18	-3.2348562415371
5.2	-2.92033939721123
5.22	-2.72938112377799
5.24	-2.65535138251486
5.26	-2.70833023425554
5.28	-2.92521902512319
5.3	-3.39531120910471
5.32	-4.32638567652914
5.34	-6.22326914135523
5.36	-10.2174841179477
5.38	-12.4695137035941
5.4	-6.99591840510243
5.42	-4.25230304882679
5.44	-3.3744250312493
5.46	-3.60737531130972
5.48	-5.17967702418843
5.5	-10.2133257126328
5.52	-23.0213200726257
5.54	-7.42128125031297
5.56	-3.77412391309947
5.58	-2.32099956222966
5.6	-1.62961062738962
5.62	-1.25772061312391
5.64	-1.03971132600463
5.66	-0.904939577381811
5.68	-0.820765568686848
5.7	-0.773042569197751
5.72	-0.762268854718711
5.74	-0.820947960015576
5.76	-1.14388886852237
5.78	-1.79095402113584
5.8	-0.964772020499761
5.82	-0.729110028426433
5.84	-0.664044908344193
5.86	-0.64164944868622
5.88	-0.635006697922966
5.9	-0.635798387636346
5.92	-0.640495546454314
5.94	-0.647191382907918
5.96	-0.654745674385128
5.98	-0.662554490213467
6	-0.670458475209936


==> Figures/multi-driven-multi-beam/MDMB_result_sparameters_data/MDMB_result_sparameters-5.tsv <==
4	-0.708096221135948
4.02	-0.724876611431713
4.04	-0.742847806015883
4.06	-0.762064070753053
4.08	-0.782584615130382
4.1	-0.804474221270312
4.12	-0.827804020886448
4.14	-0.85265225376404
4.16	-0.879105241991566
4.18	-0.90725832882555
4.2	-0.937217028911242
4.22	-0.969098314100526
4.24	-1.00303206599171
4.26	-1.03916269981653
4.28	-1.0776511241279
4.3	-1.11867691330712
4.32	-1.1624409070518
4.34	-1.2091682647753
4.36	-1.25911204116153
4.38	-1.31255750225047
4.4	-1.36982727116736
4.42	-1.43128751539187
4.44	-1.49735556432982
4.46	-1.56850910653677
4.48	-1.64529758438197
4.5	-1.72835637288108
4.52	-1.81842439603892
4.54	-1.91636629672055
4.56	-2.02320053698438
4.58	-2.14013525861732
4.6	-2.26861436121974
4.62	-2.41037719911312
4.64	-2.5675367960121
4.66	-2.74268301923663
4.68	-2.93902021317408
4.7	-3.16055309057429
4.72	-3.41234066462472
4.74	-3.70084841071213
4.76	-4.03444448332498
4.78	-4.42411239436038
4.8	-4.88449751772471
4.82	-5.43548566214932
4.84	-6.10466313831201
4.86	-6.93130723683393
4.88	-7.97317681077776
4.9	-9.31868993680493
4.92	-11.109544024329
4.94	-13.5781626750606
4.96	-17.0137996909447
4.98	-20.288399175737
5	-18.1035063024792
5.02	-14.0099703035049
5.04	-10.916306025581
5.06	-8.68324713364319
5.08	-7.04978024181269
5.1	-5.84889830943482
5.12	-4.97397787720607
5.14	-4.35462794780389
5.16	-3.94533553559542
5.18	-3.72096141853764
5.2	-3.67642326679911
5.22	-3.82962591271605
5.24	-4.22434544742119
5.26	-4.91137404175595
5.28	-5.81184156575079
5.3	-6.34178070566978
5.32	-5.77653287615562
5.34	-4.76430002158143
5.36	-4.23282582303416
5.38	-4.53162788806463
5.4	-6.10604396599073
5.42	-10.0189109429355
5.44	-11.4427575880258
5.46	-6.36153831335557
5.48	-3.73167833063312
5.5	-2.57482243046222
5.52	-2.13602948354458
5.54	-2.3061362065053
5.56	-3.75352595130242
5.58	-3.94676441686455
5.6	-1.90254233293686
5.62	-1.24906761608294
5.64	-1.02079092627299
5.66	-0.933567834033947
5.68	-0.918102550421651
5.7	-0.958835620036524
5.72	-1.03793053920923
5.74	-1.04043990823316
5.76	-0.870908688732094
5.78	-0.713748065055803
5.8	-0.635918562718319
5.82	-0.602622901753322
5.84	-0.589746893285613
5.86	-0.586756893134052
5.88	-0.589104434407587
5.9	-0.594687995515335
5.92	-0.602457857248513
5.94	-0.611850160159991
5.96	-0.622541912688991
5.98	-0.634337354620237
6	-0.647111813877515


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan0-1.tsv <==
0	17.6984839999534


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan0-2.tsv <==
-90	-7.46814479470133
-88.9944134078212	-7.40385712024447
-87.9888268156425	-7.35726989777505
-86.9832402234637	-7.3283286134372
-85.9776536312849	-7.31790862072732
-84.9720670391062	-7.32784669824454
-83.9664804469274	-7.36097891662118
-82.9608938547486	-7.42120914223417
-81.9553072625698	-7.51358668876851
-80.9497206703911	-7.64442655455188
-79.9441340782123	-7.82146920387496
-78.9385474860335	-8.05411339058564
-77.9329608938548	-8.35377531428304
-76.927374301676	-8.73427927174527
-75.9217877094972	-9.21288347254434
-74.9162011173184	-9.81131274906033
-73.9106145251397	-10.5578364401797
-72.9050279329609	-11.4907105229637
-71.8994413407821	-12.6644442684353
-70.8938547486034	-14.1621615937374
-69.8882681564246	-16.1229378350912
-68.8826815642458	-18.8130846122616
-67.8770949720671	-22.8687138580279
-66.8715083798883	-30.7119426190652
-65.8659217877095	-37.5807663508536
-64.8603351955307	-25.7039040359225
-63.854748603352	-21.2496244939398
-62.8491620111732	-18.7415230055416
-61.8435754189944	-17.2459831780096
-60.8379888268156	-16.4518879609455
-59.8324022346369	-16.244769528323
-58.8268156424581	-16.601127699004
-57.8212290502793	-17.5531375387681
-56.8156424581006	-19.1186570373533
-55.8100558659218	-20.9493188308802
-54.804469273743	-21.3558871060248
-53.7988826815643	-19.1436716300902
-52.7932960893855	-16.2406732902409
-51.7877094972067	-13.7929242021988
-50.7821229050279	-11.9285288787006
-49.7765363128492	-10.583304806524
-48.7709497206704	-9.69457542131109
-47.7653631284916	-9.22394241589748
-46.7597765363128	-9.15776009313115
-45.7541899441341	-9.50414440265608
-44.7486033519553	-10.8749480011799
-43.7430167597765	-12.463102379166
-42.7374301675978	-14.755246657989
-41.731843575419	-18.0431307141001
-40.7262569832402	-23.0196156076377
-39.7206703910615	-31.9247995382924
-38.7150837988827	-32.5025463719305
-37.7094972067039	-25.3945280099698
-36.7039106145251	-21.1934312280679
-35.6983240223464	-17.6239922077023
-34.6927374301676	-14.3873316993537
-33.6871508379888	-11.6052335649719
-32.6815642458101	-9.35341463392064
-31.6759776536313	-7.64004472153285
-30.6703910614525	-6.45398984012954
-29.6648044692737	-5.79127636980739
-28.659217877095	-5.66627874462063
-27.6536312849162	-6.11834094973625
-26.6480446927374	-7.19860087036414
-25.6424581005587	-8.87969345533797
-24.6368715083799	-10.6160089822041
-23.6312849162011	-10.7238203358136
-22.6256983240223	-8.85066098277626
-21.6201117318436	-6.77414907771079
-20.6145251396648	-5.33398123323611
-19.608938547486	-4.66059962362753
-18.6033519553073	-4.74063309108864
-17.5977653631285	-5.46704342035993
-16.5921787709497	-6.29571027388034
-15.5865921787709	-5.82449144003863
-14.5810055865922	-3.60702836868311
-13.5754189944134	-1.02177278535638
-12.5698324022346	1.11778125973664
-11.5642458100559	2.66805563553943
-10.5586592178771	3.66243621374029
-9.55307262569832	4.16895142096897
-8.54748603351955	4.28577322831499
-7.54189944134078	4.18721296078855
-6.53631284916201	4.17110894496548
-5.53072625698324	4.57269597413261
-4.52513966480447	5.47744662290567
-3.5195530726257	6.63104532060055
-2.51396648044693	7.71416072801058
-1.50837988826816	8.52885892242366
-0.502793296089385	8.98630801834184
0.502793296089385	9.05541009012675
1.50837988826816	8.73596948170799
2.51396648044693	8.06141760768199
3.5195530726257	7.13393608826859
4.52513966480447	6.18721837332733
5.53072625698324	5.58658572845306
6.53631284916201	5.57472838748306
7.54189944134078	5.98726882735894
8.54748603351955	6.44679774563584
9.55307262569832	6.67291698565733
10.5586592178771	6.52803167503295
11.5642458100559	5.95562351363435
12.5698324022346	4.94007406213825
13.5754189944134	3.50990113107842
14.5810055865922	1.79520613546833
15.5865921787709	0.141340895939876
16.5921787709497	-0.932013583794077
17.5977653631285	-1.26445513418731
18.6033519553073	-1.31958926783403
19.608938547486	-1.63759441704007
20.6145251396648	-2.55673635412565
21.6201117318436	-4.34699621287322
22.6256983240223	-7.45792096971035
23.6312849162011	-13.2020449815888
24.6368715083799	-25.111123443853
25.6424581005587	-14.0210092588258
26.6480446927374	-9.10541489714093
27.6536312849162	-6.82456237661651
28.659217877095	-5.88381263901089
29.6648044692737	-5.86706348039087
30.6703910614525	-6.57334744360722
31.6759776536313	-7.76046704777341
32.6815642458101	-8.78870985005998
33.6871508379888	-8.58402386915882
34.6927374301676	-7.06098471700663
35.6983240223464	-5.21760573579984
36.7039106145251	-3.64569111616099
37.7094972067039	-2.47781347019109
38.7150837988827	-1.69794401003976
39.7206703910615	-1.26323294200151
40.7262569832402	-1.13175036046704
41.731843575419	-1.26647862425454
42.7374301675978	-1.63089674717117
43.7430167597765	-2.18217869230032
44.7486033519553	-2.86036800728436
45.7541899441341	-3.91427904387307
46.7597765363128	-4.46445525895161
47.7653631284916	-4.76624135990374
48.7709497206704	-4.79379583922751
49.7765363128492	-4.61387905465976
50.7821229050279	-4.33837597917511
51.7877094972067	-4.06783878036232
52.7932960893855	-3.86946693617368
53.7988826815643	-3.77926518303022
54.804469273743	-3.81159690865178
55.8100558659218	-3.96814595006915
56.8156424581006	-4.24187395215633
57.8212290502793	-4.62026873110277
58.8268156424581	-5.08610378397012
59.8324022346369	-5.61767064272583
60.8379888268156	-6.18858348516584
61.8435754189944	-6.77011515685695
62.8491620111732	-7.33144638993166
63.854748603352	-7.84487034465637
64.8603351955307	-8.29012597342532
65.8659217877095	-8.65812391791716
66.8715083798883	-8.95185485704033
67.8770949720671	-9.18340572968802
68.8826815642458	-9.37173432263166
69.8882681564246	-9.53472512344361
70.8938547486034	-9.68842890668617
71.8994413407821	-9.84491784919914
72.9050279329609	-10.0120784356147
73.9106145251397	-10.1941100027956
74.9162011173184	-10.3922804780053
75.9217877094972	-10.6056926433862
76.927374301676	-10.8319429300391
77.9329608938548	-11.0676365303859
78.9385474860335	-11.3081843282431
79.9441340782123	-11.5503499444956
80.9497206703911	-11.789167145244
81.9553072625698	-12.0201785424343
82.9608938547486	-12.2389944906569
83.9664804469274	-12.4413449452065
84.9720670391062	-12.623140531556
85.9776536312849	-12.7805388382754
86.9832402234637	-12.9100604284075
87.9888268156425	-13.0087328199516
88.9944134078212	-13.0742856366424
90	-13.1053611828669


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan0-3.tsv <==
-90	-17.0244296548074
-88.9944134078212	-16.9532408244662
-87.9888268156425	-16.8302534805267
-86.9832402234637	-16.6514157438338
-85.9776536312849	-16.4124901312877
-84.9720670391062	-16.1099552395558
-83.9664804469274	-15.7420959750108
-82.9608938547486	-15.3099892104814
-81.9553072625698	-14.8181396571771
-80.9497206703911	-14.2745592967268
-79.9441340782123	-13.6902992960623
-78.9385474860335	-13.0785836057192
-77.9329608938548	-12.4532309061034
-76.927374301676	-11.8299727586767
-75.9217877094972	-11.2227773776926
-74.9162011173184	-10.6453862963687
-73.9106145251397	-10.1108129435254
-72.9050279329609	-9.63145001824463
-71.8994413407821	-9.21930396971847
-70.8938547486034	-8.88628230564855
-69.8882681564246	-8.6444932085578
-68.8826815642458	-8.50650045377647
-67.8770949720671	-8.48542648406973
-66.8715083798883	-8.59394112494524
-65.8659217877095	-8.84573610519853
-64.8603351955307	-9.24916854042177
-63.854748603352	-9.80189958610386
-62.8491620111732	-10.4743682985516
-61.8435754189944	-11.1794958873163
-60.8379888268156	-11.736594536922
-59.8324022346369	-11.8929594007851
-58.8268156424581	-11.4855472575677
-57.8212290502793	-10.6113434740063
-56.8156424581006	-9.53009088340487
-55.8100558659218	-8.46348168610808
-54.804469273743	-7.52661601082633
-53.7988826815643	-6.74806033648903
-52.7932960893855	-6.09189730479286
-51.7877094972067	-5.46592991170536
-50.7821229050279	-4.73228532512622
-49.7765363128492	-3.75623254794488
-48.7709497206704	-2.48831619805454
-47.7653631284916	-1.00140585351767
-46.7597765363128	0.565168017527551
-45.7541899441341	2.08182679163345
-44.7486033519553	4.08045616935143
-43.7430167597765	5.16222713742042
-42.7374301675978	6.01446959404164
-41.731843575419	6.6203816569134
-40.7262569832402	6.96318361623274
-39.7206703910615	7.02184117589011
-38.7150837988827	6.76682180824347
-37.7094972067039	6.15515201450153
-36.7039106145251	5.12284586831142
-35.6983240223464	3.57291697031494
-34.6927374301676	1.36495093223689
-33.6871508379888	-1.62842916540817
-32.6815642458101	-4.85268996108503
-31.6759776536313	-5.29330979870012
-30.6703910614525	-2.95227669190502
-29.6648044692737	-0.916657294308657
-28.659217877095	0.175547745406549
-27.6536312849162	0.354309088282511
-26.6480446927374	-0.380711071298534
-25.6424581005587	-2.14547865486252
-24.6368715083799	-5.08049416940685
-23.6312849162011	-7.87277376072352
-22.6256983240223	-6.05894172353103
-21.6201117318436	-2.7319065960417
-20.6145251396648	-0.533452496642313
-19.608938547486	0.502955252656245
-18.6033519553073	0.466816889139239
-17.5977653631285	-0.753017443477607
-16.5921787709497	-3.66723924965404
-15.5865921787709	-10.2623496149492
-14.5810055865922	-15.6227667149485
-13.5754189944134	-5.37992612674955
-12.5698324022346	-1.24165380398996
-11.5642458100559	0.564610235387793
-10.5586592178771	0.720480862741051
-9.55307262569832	-0.995874400982867
-8.54748603351955	-6.35579881122312
-7.54189944134078	-11.4585802317198
-6.53631284916201	0.262229381611613
-5.53072625698324	5.8187159632932
-4.52513966480447	9.29820982435105
-3.5195530726257	11.6610419276639
-2.51396648044693	13.2616220134617
-1.50837988826816	14.2639716741398
-0.502793296089385	14.7490464936928
0.502793296089385	14.7518867738132
1.50837988826816	14.2741900436645
2.51396648044693	13.2848063238382
3.5195530726257	11.7087061878082
4.52513966480447	9.39342128706558
5.53072625698324	6.01372106627159
6.53631284916201	0.719302891892155
7.54189944134078	-9.79236682385256
8.54748603351955	-7.26887924420493
9.55307262569832	-1.4470837399853
10.5586592178771	0.523964007654166
11.5642458100559	0.651901152456728
12.5698324022346	-0.658698942367859
13.5754189944134	-3.5586144916954
14.5810055865922	-8.52097643205223
15.5865921787709	-10.873923576926
16.5921787709497	-6.28281507855417
17.5977653631285	-3.31871212835164
18.6033519553073	-2.07264525284515
19.608938547486	-2.12353992884947
20.6145251396648	-3.37496287314962
21.6201117318436	-5.90723591739021
22.6256983240223	-9.09635949029951
23.6312849162011	-8.61806507187365
24.6368715083799	-5.23356709465675
25.6424581005587	-2.71270382173864
26.6480446927374	-1.33809407128795
27.6536312849162	-0.940689115774441
28.659217877095	-1.4612910246853
29.6648044692737	-2.96152793763379
30.6703910614525	-5.47200009922403
31.6759776536313	-7.56865231628518
32.6815642458101	-5.45929188922022
33.6871508379888	-1.80465363714609
34.6927374301676	1.06748164155538
35.6983240223464	3.12824574416343
36.7039106145251	4.57402231251053
37.7094972067039	5.54725806251763
38.7150837988827	6.14192253953904
39.7206703910615	6.42180994600732
40.7262569832402	6.43298336078309
41.731843575419	6.2110670430994
42.7374301675978	5.78575846518197
43.7430167597765	5.18409259566261
44.7486033519553	4.43240716696627
45.7541899441341	3.08215015388929
46.7597765363128	2.07198093317776
47.7653631284916	1.00076173321967
48.7709497206704	-0.11707636663074
49.7765363128492	-1.27994424415978
50.7821229050279	-2.50213693151137
51.7877094972067	-3.81398351501052
52.7932960893855	-5.25859482290115
53.7988826815643	-6.88521349862636
54.804469273743	-8.73279656997634
55.8100558659218	-10.7796410682972
56.8156424581006	-12.7882835584533
57.8212290502793	-14.066518278527
58.8268156424581	-13.9050071516962
59.8324022346369	-12.6966928277054
60.8379888268156	-11.2717500825684
61.8435754189944	-10.0212450621101
62.8491620111732	-9.0311112348626
63.854748603352	-8.2905267777579
64.8603351955307	-7.76790532410386
65.8659217877095	-7.43178354379643
66.8715083798883	-7.25525564191687
67.8770949720671	-7.21622646407966
68.8826815642458	-7.29572264862881
69.8882681564246	-7.47844584866341
70.8938547486034	-7.75083580958313
71.8994413407821	-8.10078877328223
72.9050279329609	-8.51716218119016
73.9106145251397	-8.98937839270161
74.9162011173184	-9.50711142244403
75.9217877094972	-10.0600401623978
76.927374301676	-10.6376824885908
77.9329608938548	-11.2293140341661
78.9385474860335	-11.8242434662684
79.9441340782123	-12.4109261437407
80.9497206703911	-12.9788950083548
81.9553072625698	-13.5180147514929
82.9608938547486	-14.0192430221724
83.9664804469274	-14.4750823886712
84.9720670391062	-14.8798957556875
85.9776536312849	-15.2300219334929
86.9832402234637	-15.52366029722
87.9888268156425	-15.760521066767
88.9944134078212	-15.9413660881483
90	-16.067519513968


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan0-4.tsv <==
-90	-14.9310787522542
-88.9944134078212	-14.8716700820328
-87.9888268156425	-14.8057318879971
-86.9832402234637	-14.7351411769656
-85.9776536312849	-14.6630364211001
-84.9720670391062	-14.5938067107702
-83.9664804469274	-14.5330879352749
-82.9608938547486	-14.487786785425
-81.9553072625698	-14.4661549759788
-80.9497206703911	-14.4779375020863
-79.9441340782123	-14.534643413627
-78.9385474860335	-14.6499851242163
-77.9329608938548	-14.8398528127057
-76.927374301676	-15.1260666063249
-75.9217877094972	-15.534786694561
-74.9162011173184	-16.1018134783051
-73.9106145251397	-16.8779219084655
-72.9050279329609	-17.9400944092653
-71.8994413407821	-19.4156756439883
-70.8938547486034	-21.5421056879198
-69.8882681564246	-24.8475818905624
-68.8826815642458	-30.8263682102206
-67.8770949720671	-34.9069845600573
-66.8715083798883	-26.1704769394699
-65.8659217877095	-21.1561253072727
-64.8603351955307	-17.8515436699272
-63.854748603352	-15.4363565791551
-62.8491620111732	-13.5921226933849
-61.8435754189944	-12.1721411531272
-60.8379888268156	-11.1054671700011
-59.8324022346369	-10.3638199193375
-58.8268156424581	-9.94706199629629
-57.8212290502793	-9.88561548338915
-56.8156424581006	-10.2470963092282
-55.8100558659218	-11.1608442033587
-54.804469273743	-12.8715695975029
-53.7988826815643	-15.8000020562445
-52.7932960893855	-19.2632033788521
-51.7877094972067	-16.1223833877995
-50.7821229050279	-10.7391742116192
-49.7765363128492	-6.69258062950727
-48.7709497206704	-3.61372318577267
-47.7653631284916	-1.1765909951215
-46.7597765363128	0.79415005399054
-45.7541899441341	2.39567539005422
-44.7486033519553	4.21995437539093
-43.7430167597765	5.0900198570687
-42.7374301675978	5.69508589849456
-41.731843575419	6.03247113735095
-40.7262569832402	6.08847375968975
-39.7206703910615	5.83623620160176
-38.7150837988827	5.23073392930712
-37.7094972067039	4.19755876315896
-36.7039106145251	2.60802288365586
-35.6983240223464	0.213537973590317
-34.6927374301676	-3.56885745358915
-33.6871508379888	-10.8413321426044
-32.6815642458101	-22.1952852840924
-31.6759776536313	-7.86908254235611
-30.6703910614525	-3.52169015429283
-29.6648044692737	-1.48159686547864
-28.659217877095	-0.742762330851447
-27.6536312849162	-1.06861322254826
-26.6480446927374	-2.55321667017543
-25.6424581005587	-5.73791750758738
-24.6368715083799	-12.8011657940544
-23.6312849162011	-16.5228566867038
-22.6256983240223	-6.8837855855043
-21.6201117318436	-2.78367593334589
-20.6145251396648	-0.767961766684137
-19.608938547486	-0.0881336885511888
-18.6033519553073	-0.615435868492384
-17.5977653631285	-2.62967092680514
-16.5921787709497	-7.37156306782366
-15.5865921787709	-26.5857934764093
-14.5810055865922	-7.9028196218728
-13.5754189944134	-1.8350064606535
-12.5698324022346	1.0581631210419
-11.5642458100559	2.29197355484664
-10.5586592178771	2.12574468041864
-9.55307262569832	0.206926161716555
-8.54748603351955	-5.44553867958378
-7.54189944134078	-15.1442605441615
-6.53631284916201	0.499317759816069
-5.53072625698324	6.24872734043403
-4.52513966480447	9.75720222286196
-3.5195530726257	12.1172822432773
-2.51396648044693	13.7074302017773
-1.50837988826816	14.6982962831559
-0.502793296089385	15.1727826328771
0.502793296089385	15.1660653504788
1.50837988826816	14.6787990340207
2.51396648044693	13.6773059518262
3.5195530726257	12.0809294948977
4.52513966480447	9.72335084011768
5.53072625698324	6.23704975588975
6.53631284916201	0.57301133971056
7.54189944134078	-14.1652293180822
8.54748603351955	-5.93711221844726
9.55307262569832	-0.0679198036323917
10.5586592178771	1.95024681827752
11.5642458100559	2.23411280603194
12.5698324022346	1.20496188669728
13.5754189944134	-1.24315625801327
14.5810055865922	-5.93902627154518
15.5865921787709	-18.1006408741718
16.5921787709497	-12.9203519467514
17.5977653631285	-6.14564697443138
18.6033519553073	-3.71849760267315
19.608938547486	-3.22564223994684
20.6145251396648	-4.27410578232851
21.6201117318436	-7.21682149210019
22.6256983240223	-14.0952807709852
23.6312849162011	-18.2098822654886
24.6368715083799	-8.40082946038302
25.6424581005587	-4.24729257429712
26.6480446927374	-2.15725573842826
27.6536312849162	-1.31476488348949
28.659217877095	-1.50017769267002
29.6648044692737	-2.78456805822695
30.6703910614525	-5.64775403661177
31.6759776536313	-12.160324711425
32.6815642458101	-22.0901905109316
33.6871508379888	-7.34206906017051
34.6927374301676	-2.14088159436563
35.6983240223464	0.92602755635086
36.7039106145251	2.94356104307374
37.7094972067039	4.29612997680597
38.7150837988827	5.16640666671909
39.7206703910615	5.65526304502521
40.7262569832402	5.8235838570473
41.731843575419	5.70945447236008
42.7374301675978	5.33627720110309
43.7430167597765	4.7165610055994
44.7486033519553	3.85353375246754
45.7541899441341	2.08617821004017
46.7597765363128	0.561633634767082
47.7653631284916	-1.28874827713138
48.7709497206704	-3.54277908120627
49.7765363128492	-6.34298933333055
50.7821229050279	-9.98153890970157
51.7877094972067	-15.1903368858811
52.7932960893855	-24.5825983528096
53.7988826815643	-24.6804965168477
54.804469273743	-17.8387896405633
55.8100558659218	-14.8454106054293
56.8156424581006	-13.3542206915988
57.8212290502793	-12.7001559141421
58.8268156424581	-12.6234809210614
59.8324022346369	-13.0105813618811
60.8379888268156	-13.8212254906328
61.8435754189944	-15.0693547340093
62.8491620111732	-16.8309391626925
63.854748603352	-19.2906570344172
64.8603351955307	-22.9032534707902
65.8659217877095	-29.1636004835719
66.8715083798883	-44.7554561771696
67.8770949720671	-28.9420339760346
68.8826815642458	-23.527734400159
69.8882681564246	-20.4884778202789
70.8938547486034	-18.4809065308078
71.8994413407821	-17.0611202377341
72.9050279329609	-16.0251738392113
73.9106145251397	-15.2609910702755
74.9162011173184	-14.6993632267173
75.9217877094972	-14.2938132191839
76.927374301676	-14.0110430691897
77.9329608938548	-13.8259332771412
78.9385474860335	-13.718428213834
79.9441340782123	-13.6729301957566
80.9497206703911	-13.6757674867263
81.9553072625698	-13.7154465318997
82.9608938547486	-13.7820306603961
83.9664804469274	-13.8668753058604
84.9720670391062	-13.9624760886791
85.9776536312849	-14.0623793675289
86.9832402234637	-14.1611478446103
87.9888268156425	-14.2543534530426
88.9944134078212	-14.3385870919969
90	-14.4114733046963


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan0-5.tsv <==
-90	-27.4473708989626
-88.9944134078212	-26.9257138274806
-87.9888268156425	-26.3580727166937
-86.9832402234637	-25.7440668889153
-85.9776536312849	-25.0841586105176
-84.9720670391062	-24.3804674538595
-83.9664804469274	-23.6370171683895
-82.9608938547486	-22.8595145872606
-81.9553072625698	-22.0548455586913
-80.9497206703911	-21.2304659126278
-79.9441340782123	-20.3938555137299
-78.9385474860335	-19.5521041017722
-77.9329608938548	-18.7114276098053
-76.927374301676	-17.8780851256151
-75.9217877094972	-17.0567433779814
-74.9162011173184	-16.2517335503982
-73.9106145251397	-15.4668287486581
-72.9050279329609	-14.7053705513831
-71.8994413407821	-13.9703793871256
-70.8938547486034	-13.2646724130668
-69.8882681564246	-12.5909660061006
-68.8826815642458	-11.9519911324062
-67.8770949720671	-11.3506213023434
-66.8715083798883	-10.7899462572777
-65.8659217877095	-10.2739136509127
-64.8603351955307	-9.80701622346282
-63.854748603352	-9.39510334038594
-62.8491620111732	-9.04587460363172
-61.8435754189944	-8.76966937839489
-60.8379888268156	-8.58055346171301
-59.8324022346369	-8.49819132642419
-58.8268156424581	-8.54911067864018
-57.8212290502793	-8.77166366439517
-56.8156424581006	-9.22106275425603
-55.8100558659218	-9.97981400301461
-54.804469273743	-11.1744707045921
-53.7988826815643	-12.989947877591
-52.7932960893855	-15.524306346797
-51.7877094972067	-17.2535709039385
-50.7821229050279	-14.501059812063
-49.7765363128492	-10.2593640858435
-48.7709497206704	-6.7120057069771
-47.7653631284916	-3.8722471994735
-46.7597765363128	-1.56557996970066
-45.7541899441341	0.327368254242764
-44.7486033519553	2.53914441865879
-43.7430167597765	3.64847638482855
-42.7374301675978	4.48505949363926
-41.731843575419	5.05137617664222
-40.7262569832402	5.33899902380456
-39.7206703910615	5.32772634634047
-38.7150837988827	4.9822841021245
-37.7094972067039	4.24476407594399
-36.7039106145251	3.0184281925595
-35.6983240223464	1.12832439366729
-34.6927374301676	-1.78787134380973
-33.6871508379888	-6.70401496227784
-32.6815642458101	-17.9576255565207
-31.6759776536313	-11.7061949323883
-30.6703910614525	-5.30210597878473
-29.6648044692737	-2.39746178258214
-28.659217877095	-1.08366811364805
-27.6536312849162	-0.89370136042593
-26.6480446927374	-1.77021328183488
-25.6424581005587	-3.96001007597063
-24.6368715083799	-8.27361707272623
-23.6312849162011	-14.8207739694633
-22.6256983240223	-9.16162581736829
-21.6201117318436	-4.16553734679078
-20.6145251396648	-1.56921499939324
-19.608938547486	-0.445872982788624
-18.6033519553073	-0.533348692133364
-17.5977653631285	-1.94303915870375
-16.5921787709497	-5.31009639465177
-15.5865921787709	-12.5088034285424
-14.5810055865922	-9.88828208457728
-13.5754189944134	-3.25022849190126
-12.5698324022346	0.0622716422760394
-11.5642458100559	1.55929506084164
-10.5586592178771	1.58835582819552
-9.55307262569832	-0.146510838690093
-8.54748603351955	-5.47480106540548
-7.54189944134078	-16.7379803567897
-6.53631284916201	-0.0722993343962846
-5.53072625698324	5.83168212312864
-4.52513966480447	9.41467796014434
-3.5195530726257	11.8194015609734
-2.51396648044693	13.4364707285298
-1.50837988826816	14.4406965984117
-0.502793296089385	14.9162676921895
0.502793296089385	14.8980177370378
1.50837988826816	14.3847253754992
2.51396648044693	13.3386822212582
3.5195530726257	11.6712027304007
4.52513966480447	9.1985988152927
5.53072625698324	5.50850334363477
6.53631284916201	-0.608899194949959
7.54189944134078	-14.8358342818206
8.54748603351955	-4.40551726850391
9.55307262569832	0.234395115304665
10.5586592178771	1.76440283239871
11.5642458100559	1.62144903672203
12.5698324022346	0.0589992043173312
13.5754189944134	-3.1094042015112
14.5810055865922	-7.39099807683105
15.5865921787709	-6.07814240914935
16.5921787709497	-2.0044576399835
17.5977653631285	0.537923881344494
18.6033519553073	1.79945911124746
19.608938547486	2.07453511267511
20.6145251396648	1.4683506126294
21.6201117318436	-0.0701408419453784
22.6256983240223	-2.80581144346295
23.6312849162011	-7.55943909269338
24.6368715083799	-17.7386729460693
25.6424581005587	-14.5875243837355
26.6480446927374	-8.33788498175145
27.6536312849162	-6.02574528544043
28.659217877095	-5.67090402211459
29.6648044692737	-7.04303298451486
30.6703910614525	-11.039542729227
31.6759776536313	-26.6279685083537
32.6815642458101	-12.3656207873625
33.6871508379888	-5.16921386737685
34.6927374301676	-1.27342358349207
35.6983240223464	1.25030171170653
36.7039106145251	2.96187515020922
37.7094972067039	4.10474693431738
38.7150837988827	4.80731444432736
39.7206703910615	5.14345951633769
40.7262569832402	5.15745825719517
41.731843575419	4.874108847286
42.7374301675978	4.30345283628869
43.7430167597765	3.44106387675169
44.7486033519553	2.26587014040037
45.7541899441341	-0.192141040449646
46.7597765363128	-2.44401094269461
47.7653631284916	-5.44236148631468
48.7709497206704	-9.71491612063775
49.7765363128492	-16.4034876946551
50.7821229050279	-18.0168571634387
51.7877094972067	-11.9451670705056
52.7932960893855	-8.36520299177013
53.7988826815643	-6.1578821096662
54.804469273743	-4.70658478236302
55.8100558659218	-3.73398269180537
56.8156424581006	-3.09484773052765
57.8212290502793	-2.70385123299268
58.8268156424581	-2.50646090529245
59.8324022346369	-2.46559312292385
60.8379888268156	-2.55456391245379
61.8435754189944	-2.75435856024358
62.8491620111732	-3.04969817405718
63.854748603352	-3.42893109381884
64.8603351955307	-3.8827213192477
65.8659217877095	-4.40341034064094
66.8715083798883	-4.98455166032782
67.8770949720671	-5.62006109208091
68.8826815642458	-6.30599455921602
69.8882681564246	-7.03686369511548
70.8938547486034	-7.80789173855611
71.8994413407821	-8.61401538655779
72.9050279329609	-9.44960206962225
73.9106145251397	-10.3081430273687
74.9162011173184	-11.1819543953813
75.9217877094972	-12.0619189756565
76.927374301676	-12.937348872726
77.9329608938548	-13.796080156717
78.9385474860335	-14.6240629315727
79.9441340782123	-15.4099082827094
80.9497206703911	-16.1406215745591
81.9553072625698	-16.807204634683
82.9608938547486	-17.4050983946431
83.9664804469274	-17.9350084158764
84.9720670391062	-18.4027683995153
85.9776536312849	-18.8182261337566
86.9832402234637	-19.193506896255
87.9888268156425	-19.5410996822768
88.9944134078212	-19.872075721389
90	-20.1945284134319


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan0-6.tsv <==
-90	-17.8696156205084
-88.9944134078212	-17.7618598688277
-87.9888268156425	-17.638923425705
-86.9832402234637	-17.5000825652506
-85.9776536312849	-17.3422493756655
-84.9720670391062	-17.1603789443321
-83.9664804469274	-16.9480813490984
-82.9608938547486	-16.698454906488
-81.9553072625698	-16.4051599146009
-80.9497206703911	-16.063609348841
-79.9441340782123	-15.6720850975198
-78.9385474860335	-15.2325097038614
-77.9329608938548	-14.7504558458839
-76.927374301676	-14.2356847704747
-75.9217877094972	-13.6998413530471
-74.9162011173184	-13.1564306075861
-73.9106145251397	-12.6195623028728
-72.9050279329609	-12.1031986786199
-71.8994413407821	-11.6207022405538
-70.8938547486034	-11.1846592985625
-69.8882681564246	-10.8069178994468
-68.8826815642458	-10.4987693586055
-67.8770949720671	-10.2712088684572
-66.8715083798883	-10.135428470202
-65.8659217877095	-10.1025137598192
-64.8603351955307	-10.1845689498873
-63.854748603352	-10.3942854959006
-62.8491620111732	-10.7448566571323
-61.8435754189944	-11.2487496394792
-60.8379888268156	-11.9138966689433
-59.8324022346369	-12.7342446889305
-58.8268156424581	-13.6613392497069
-57.8212290502793	-14.552440326578
-56.8156424581006	-15.1010035135198
-55.8100558659218	-14.9119280393572
-54.804469273743	-13.8586567592752
-53.7988826815643	-12.2289824921653
-52.7932960893855	-10.3814136752017
-51.7877094972067	-8.5210633439293
-50.7821229050279	-6.72861774345399
-49.7765363128492	-5.03022631801818
-48.7709497206704	-3.43579867665308
-47.7653631284916	-1.95285398492891
-46.7597765363128	-0.591365762650136
-45.7541899441341	0.636657087184228
-44.7486033519553	2.19819867349138
-43.7430167597765	3.0301953737607
-42.7374301675978	3.67504109043914
-41.731843575419	4.11264933361759
-40.7262569832402	4.31839627887664
-39.7206703910615	4.26024265432647
-38.7150837988827	3.89425369671758
-37.7094972067039	3.15628441955117
-36.7039106145251	1.94592638697696
-35.6983240223464	0.0895125574043902
-34.6927374301676	-2.75330663836687
-33.6871508379888	-7.3729558773143
-32.6815642458101	-14.5807236944273
-31.6759776536313	-10.5294469860929
-30.6703910614525	-5.40561374141207
-29.6648044692737	-2.7372472780217
-28.659217877095	-1.49153512937616
-27.6536312849162	-1.32815541215334
-26.6480446927374	-2.23684414829685
-25.6424581005587	-4.52750274966439
-24.6368715083799	-9.30208851763572
-23.6312849162011	-18.8042899342636
-22.6256983240223	-9.71533218695737
-21.6201117318436	-4.31301304944324
-20.6145251396648	-1.65190239214236
-19.608938547486	-0.531167563017463
-18.6033519553073	-0.67896495054639
-17.5977653631285	-2.2711168470496
-16.5921787709497	-6.27261996651246
-15.5865921787709	-19.8462269252624
-14.5810055865922	-9.48648223163362
-13.5754189944134	-2.33630983991004
-12.5698324022346	0.958078366563401
-11.5642458100559	2.45140296932182
-10.5586592178771	2.51305352632163
-9.55307262569832	0.877138687046186
-8.54748603351955	-4.09056123806845
-7.54189944134078	-20.360744912559
-6.53631284916201	0.0780263647465449
-5.53072625698324	6.22204502943569
-4.52513966480447	9.88534314538136
-3.5195530726257	12.3250280199161
-2.51396648044693	13.9569564853086
-1.50837988826816	14.9648248479745
-0.502793296089385	15.4370249620867
0.502793296089385	15.4110186335436
1.50837988826816	14.8879070742981
2.51396648044693	13.8328539313804
3.5195530726257	12.1617753075352
4.52513966480447	9.70012584750538
5.53072625698324	6.05766689524038
6.53631284916201	0.0913054536916127
7.54189944134078	-16.8014399309676
8.54748603351955	-5.45610133493403
9.55307262569832	-0.170820430064823
10.5586592178771	1.51964916286814
11.5642458100559	1.46520782092608
12.5698324022346	-0.0138881235115989
13.5754189944134	-3.21378107732816
14.5810055865922	-9.75835646309457
15.5865921787709	-20.8442741180139
16.5921787709497	-8.42995566056179
17.5977653631285	-4.38397281510812
18.6033519553073	-2.87941273340491
19.608938547486	-2.9024468778284
20.6145251396648	-4.29323223409135
21.6201117318436	-7.40364340753714
22.6256983240223	-13.4985337058672
23.6312849162011	-16.1379500037986
24.6368715083799	-9.2494267321271
25.6424581005587	-5.68737724120265
26.6480446927374	-4.01347365164418
27.6536312849162	-3.59748881237931
28.659217877095	-4.29811046704571
29.6648044692737	-6.29959278913934
30.6703910614525	-10.299254246016
31.6759776536313	-15.9710061511248
32.6815642458101	-10.4990970331065
33.6871508379888	-5.11136263006589
34.6927374301676	-1.76389496510895
35.6983240223464	0.472813321927439
36.7039106145251	2.01360117137152
37.7094972067039	3.06555398513216
38.7150837988827	3.74743859426571
39.7206703910615	4.1340465667609
40.7262569832402	4.27605989961823
41.731843575419	4.20920390016766
42.7374301675978	3.95917271629317
43.7430167597765	3.54406416573412
44.7486033519553	2.97581153098702
45.7541899441341	1.84872512701646
46.7597765363128	0.913237399792284
47.7653631284916	-0.17841522801927
48.7709497206704	-1.44267731983077
49.7765363128492	-2.90683606253582
50.7821229050279	-4.61514030730081
51.7877094972067	-6.63963943416394
52.7932960893855	-9.1057698012512
53.7988826815643	-12.2554976084508
54.804469273743	-16.6418041702926
55.8100558659218	-23.8531196654126
56.8156424581006	-27.7796970877845
57.8212290502793	-20.2089747007886
58.8268156424581	-16.2872622436978
59.8324022346369	-13.9652907423855
60.8379888268156	-12.4654555091426
61.8435754189944	-11.4743039315299
62.8491620111732	-10.8355213170043
63.854748603352	-10.461290679932
64.8603351955307	-10.2973939835238
65.8659217877095	-10.308125545589
66.8715083798883	-10.4687949032347
67.8770949720671	-10.7610729040333
68.8826815642458	-11.1729602320983
69.8882681564246	-11.6934325942697
70.8938547486034	-12.3141862896923
71.8994413407821	-13.0279594559111
72.9050279329609	-13.8277103874024
73.9106145251397	-14.7056670939896
74.9162011173184	-15.6521129759128
75.9217877094972	-16.6537534247628
76.927374301676	-17.6916243417803
77.9329608938548	-18.738737172308
78.9385474860335	-19.7576788979192
79.9441340782123	-20.7044333311173
80.9497206703911	-21.5290825108634
81.9553072625698	-22.191419835903
82.9608938547486	-22.6736375813942
83.9664804469274	-22.9873370372401
84.9720670391062	-23.1683158880703
85.9776536312849	-23.2631208904523
86.9832402234637	-23.3160647250722
87.9888268156425	-23.3617243669418
88.9944134078212	-23.4225234830878
90	-23.5086530064924


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan0-7.tsv <==
-90	-12.5240221669035
-88.9944134078212	-12.3712197485829
-87.9888268156425	-12.220507813261
-86.9832402234637	-12.0731211488733
-85.9776536312849	-11.9307904300406
-84.9720670391062	-11.7956914850899
-83.9664804469274	-11.670397360112
-82.9608938547486	-11.557812532289
-81.9553072625698	-11.4610864835535
-80.9497206703911	-11.3834853386863
-79.9441340782123	-11.328210652387
-78.9385474860335	-11.2981194846958
-77.9329608938548	-11.2945843687262
-76.927374301676	-11.3195345131279
-75.9217877094972	-11.3709196633691
-74.9162011173184	-11.4437366710663
-73.9106145251397	-11.5279286712476
-72.9050279329609	-11.6066530105913
-71.8994413407821	-11.6550482448654
-70.8938547486034	-11.6408082350248
-69.8882681564246	-11.5283396905522
-68.8826815642458	-11.2873612301651
-67.8770949720671	-10.9036578543546
-66.8715083798883	-10.3855994446277
-65.8659217877095	-9.76542970607486
-64.8603351955307	-9.08731835601741
-63.854748603352	-8.39899040953761
-62.8491620111732	-7.74433953701675
-61.8435754189944	-7.16097082028735
-60.8379888268156	-6.68098485850368
-59.8324022346369	-6.33331545439751
-58.8268156424581	-6.14682286934002
-57.8212290502793	-6.15355931976755
-56.8156424581006	-6.39208623955885
-55.8100558659218	-6.91053095087033
-54.804469273743	-7.76494041330126
-53.7988826815643	-8.99190825454746
-52.7932960893855	-10.4639585196223
-51.7877094972067	-11.4106776669501
-50.7821229050279	-10.4413546634861
-49.7765363128492	-7.88738074497278
-48.7709497206704	-5.13552649773775
-47.7653631284916	-2.72204674727566
-46.7597765363128	-0.710032692789604
-45.7541899441341	0.937716796883009
-44.7486033519553	2.81368728732349
-43.7430167597765	3.70497882686704
-42.7374301675978	4.32203203693077
-41.731843575419	4.6632264090922
-40.7262569832402	4.71519715858495
-39.7206703910615	4.45050068934609
-38.7150837988827	3.82200320613146
-37.7094972067039	2.75079215319482
-36.7039106145251	1.09885985694692
-35.6983240223464	-1.40228917811409
-34.6927374301676	-5.37794153225053
-33.6871508379888	-12.727334158285
-32.6815642458101	-14.8709676699999
-31.6759776536313	-7.26566479796682
-30.6703910614525	-3.6580054913109
-29.6648044692737	-1.85516147702825
-28.659217877095	-1.19929080888578
-27.6536312849162	-1.51712918593445
-26.6480446927374	-2.88664380151411
-25.6424581005587	-5.71289593068291
-24.6368715083799	-11.3189157676103
-23.6312849162011	-18.1285791468357
-22.6256983240223	-9.44911114120446
-21.6201117318436	-5.08576800898293
-20.6145251396648	-3.08079044127002
-19.608938547486	-2.6158559962648
-18.6033519553073	-3.65116047479564
-17.5977653631285	-6.90375313220323
-16.5921787709497	-16.9879810821381
-15.5865921787709	-12.3023352668764
-14.5810055865922	-3.73575413492037
-13.5754189944134	0.2280406048784
-12.5698324022346	2.34589614049414
-11.5642458100559	3.18890698372423
-10.5586592178771	2.80047804197288
-9.55307262569832	0.760488708748264
-8.54748603351955	-4.87605804400878
-7.54189944134078	-15.2399479902588
-6.53631284916201	0.629183772865461
-5.53072625698324	6.38959098478897
-4.52513966480447	9.89083576697932
-3.5195530726257	12.2427139381566
-2.51396648044693	13.8266293937965
-1.50837988826816	14.813439563186
-0.502793296089385	15.2854664528488
0.502793296089385	15.2768855875035
1.50837988826816	14.7868658586839
2.51396648044693	13.7794181837155
3.5195530726257	12.169751486669
4.52513966480447	9.78285903719994
5.53072625698324	6.22864775688413
6.53631284916201	0.374236481505997
7.54189944134078	-14.6587249303334
8.54748603351955	-4.54215814611042
9.55307262569832	0.728191666218847
10.5586592178771	2.60015395094349
11.5642458100559	2.81300494245466
12.5698324022346	1.7181222370554
13.5754189944134	-0.848041804049712
14.5810055865922	-5.89711354796481
15.5865921787709	-21.6404001740991
16.5921787709497	-10.2359891844475
17.5977653631285	-4.21765417246368
18.6033519553073	-1.86202964523088
19.608938547486	-1.23563769058576
20.6145251396648	-1.94663027879071
21.6201117318436	-4.11628758284792
22.6256983240223	-8.46097786085602
23.6312849162011	-14.4975838815565
24.6368715083799	-9.07537481749337
25.6424581005587	-4.34184729622664
26.6480446927374	-1.82761777694135
27.6536312849162	-0.658155310136641
28.659217877095	-0.525645869888516
29.6648044692737	-1.40869714915697
30.6703910614525	-3.57832002575131
31.6759776536313	-8.06510966340518
32.6815642458101	-20.8993981787894
33.6871508379888	-10.3585576999524
34.6927374301676	-3.56740597227306
35.6983240223464	0.0453834666429133
36.7039106145251	2.31914767323512
37.7094972067039	3.80011438671072
38.7150837988827	4.72532592648324
39.7206703910615	5.21806194287995
40.7262569832402	5.34911551094921
41.731843575419	5.16044567876057
42.7374301675978	4.67561726983512
43.7430167597765	3.90446341723163
44.7486033519553	2.84446886580454
45.7541899441341	0.673077294031389
46.7597765363128	-1.22090700831598
47.7653631284916	-3.56125293427774
48.7709497206704	-6.49149717276473
49.7765363128492	-10.2652004334088
50.7821229050279	-15.1763377205525
51.7877094972067	-19.1660531878005
52.7932960893855	-16.9390927011267
53.7988826815643	-14.014579659815
54.804469273743	-12.2078018072197
55.8100558659218	-11.2054935145096
56.8156424581006	-10.7498736996985
57.8212290502793	-10.6895227023863
58.8268156424581	-10.9315971628333
59.8324022346369	-11.4142178180112
60.8379888268156	-12.0915299704122
61.8435754189944	-12.9250863970866
62.8491620111732	-13.8770246471381
63.854748603352	-14.9048502575401
64.8603351955307	-15.9569037356995
65.8659217877095	-16.970789165323
66.8715083798883	-17.878230052146
67.8770949720671	-18.6206138763813
68.8826815642458	-19.1602760654031
69.8882681564246	-19.5044762447451
70.8938547486034	-19.6898722642871
71.8994413407821	-19.7668444550628
72.9050279329609	-19.7824526574252
73.9106145251397	-19.771953568278
74.9162011173184	-19.7577663343015
75.9217877094972	-19.7519624032585
76.927374301676	-19.7594449239703
77.9329608938548	-19.7806412694995
78.9385474860335	-19.813669948154
79.9441340782123	-19.8543147889309
80.9497206703911	-19.8996109632221
81.9553072625698	-19.9459326219706
82.9608938547486	-19.9900660350325
83.9664804469274	-20.0293153226406
84.9720670391062	-20.0615183645088
85.9776536312849	-20.0849767053803
86.9832402234637	-20.0983651495765
87.9888268156425	-20.100636658081
88.9944134078212	-20.0909480683661
90	-20.0686197891715


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan0-8.tsv <==
0	20


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan20-1.tsv <==
20	17.3692467705148


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan20-2.tsv <==
-90	0.698059489758322
-88.9944134078212	0.736539384653435
-87.9888268156425	0.776916851408728
-86.9832402234637	0.818416910709806
-85.9776536312849	0.859516100957427
-84.9720670391062	0.89796838091443
-83.9664804469274	0.930832476034252
-82.9608938547486	0.954500262666196
-81.9553072625698	0.964724163845282
-80.9497206703911	0.956646354574297
-79.9441340782123	0.924831931889908
-78.9385474860335	0.863310446183595
-77.9329608938548	0.765625700558912
-76.927374301676	0.625036778162823
-75.9217877094972	0.434445040272207
-74.9162011173184	0.186909448941195
-73.9106145251397	-0.123879289071456
-72.9050279329609	-0.502629118861994
-71.8994413407821	-0.950740999679954
-70.8938547486034	-1.46341155176558
-69.8882681564246	-2.0250323212724
-68.8826815642458	-2.6028706336707
-67.8770949720671	-3.14108292053749
-66.8715083798883	-3.56180744995307
-65.8659217877095	-3.78358120845321
-64.8603351955307	-3.75969534294458
-63.854748603352	-3.50948414096435
-62.8491620111732	-3.1123136612662
-61.8435754189944	-2.67061399593182
-60.8379888268156	-2.27705703210465
-59.8324022346369	-2.00297737109093
-58.8268156424581	-1.90071312010965
-57.8212290502793	-2.01270547843978
-56.8156424581006	-2.37799230793285
-55.8100558659218	-3.03814238953217
-54.804469273743	-4.03937416524949
-53.7988826815643	-5.42312855188901
-52.7932960893855	-7.17002759578534
-51.7877094972067	-8.98778411607384
-50.7821229050279	-9.93379325216632
-49.7765363128492	-9.18224797648275
-48.7709497206704	-7.52578760749004
-47.7653631284916	-5.95681423650058
-46.7597765363128	-4.81477553656426
-45.7541899441341	-4.15536295068837
-44.7486033519553	-4.07372812796818
-43.7430167597765	-4.65138796432942
-42.7374301675978	-5.81121030006474
-41.731843575419	-7.70773886695914
-40.7262569832402	-10.6745491245583
-39.7206703910615	-15.4416144594248
-38.7150837988827	-20.7429646266205
-37.7094972067039	-15.8708327709131
-36.7039106145251	-11.3359625810702
-35.6983240223464	-8.56933009860475
-34.6927374301676	-6.80931812376373
-33.6871508379888	-5.70241843766561
-32.6815642458101	-5.08320399298161
-31.6759776536313	-4.87023360214284
-30.6703910614525	-5.00647986972044
-29.6648044692737	-5.38970012438441
-28.659217877095	-5.76154154130127
-27.6536312849162	-5.66168537099709
-26.6480446927374	-4.77488085231644
-25.6424581005587	-3.37149631274594
-24.6368715083799	-1.97056207559939
-23.6312849162011	-0.913654111603547
-22.6256983240223	-0.369048586133672
-21.6201117318436	-0.449189868477644
-20.6145251396648	-1.29952186254743
-19.608938547486	-3.20145903757952
-18.6033519553073	-6.83177929211965
-17.5977653631285	-13.8833419426886
-16.5921787709497	-12.3095081545678
-15.5865921787709	-5.76150603243612
-14.5810055865922	-2.36240228516884
-13.5754189944134	-0.591977053294155
-12.5698324022346	0.0926744184523095
-11.5642458100559	-0.0999671789034446
-10.5586592178771	-1.07361063785682
-9.55307262569832	-2.70221663612585
-8.54748603351955	-4.58608702350237
-7.54189944134078	-5.87102766649505
-6.53631284916201	-6.1774527220976
-5.53072625698324	-6.29742829587642
-4.52513966480447	-6.67166620906787
-3.5195530726257	-6.16250683775843
-2.51396648044693	-3.59054046414452
-1.50837988826816	-0.442372507595616
-0.502793296089385	2.08574047096146
0.502793296089385	3.77082987951765
1.50837988826816	4.61181009347307
2.51396648044693	4.57898007620956
3.5195530726257	3.52407202763301
4.52513966480447	1.00999233538161
5.53072625698324	-4.49889235276962
6.53631284916201	-32.2558093277336
7.54189944134078	-3.59457526709489
8.54748603351955	1.81054456981884
9.55307262569832	4.39125126225902
10.5586592178771	5.47112528736259
11.5642458100559	5.36069659476284
12.5698324022346	3.98706712708264
13.5754189944134	0.805053889275869
14.5810055865922	-6.03189966770798
15.5865921787709	-5.95143029899278
16.5921787709497	1.51027456499474
17.5977653631285	5.31454287221737
18.6033519553073	7.37945341270418
19.608938547486	8.33155186037091
20.6145251396648	8.38065694110955
21.6201117318436	7.54135261661287
22.6256983240223	5.64121588981083
23.6312849162011	2.12131950725596
24.6368715083799	-5.09643149567569
25.6424581005587	-9.5558740250062
26.6480446927374	-0.116187355010329
27.6536312849162	3.86379341793915
28.659217877095	5.84837524410579
29.6648044692737	6.66385055365474
30.6703910614525	6.57088012111091
31.6759776536313	5.60305737060356
32.6815642458101	3.59858059169833
33.6871508379888	0.0152850595437389
34.6927374301676	-7.03596554653036
35.6983240223464	-10.3544419018269
36.7039106145251	-1.84583720920354
37.7094972067039	2.16003691384382
38.7150837988827	4.35520456418001
39.7206703910615	5.53813493087087
40.7262569832402	6.01678982867188
41.731843575419	5.93265490471648
42.7374301675978	5.35290317277225
43.7430167597765	4.30620984029127
44.7486033519553	2.8070871834216
45.7541899441341	-0.155854841773346
46.7597765363128	-2.17767428536423
47.7653631284916	-3.35256724605456
48.7709497206704	-3.19955633450488
49.7765363128492	-2.35860008488628
50.7821229050279	-1.54721448942572
51.7877094972067	-1.02617577176617
52.7932960893855	-0.81463160303972
53.7988826815643	-0.847330754076944
54.804469273743	-1.02121211273062
55.8100558659218	-1.21017730119984
56.8156424581006	-1.2912154040425
57.8212290502793	-1.188658293331
58.8268156424581	-0.907622894236885
59.8324022346369	-0.519053226527481
60.8379888268156	-0.112905095417612
61.8435754189944	0.237695355270819
62.8491620111732	0.485788629265244
63.854748603352	0.606438252119386
64.8603351955307	0.588786456072699
65.8659217877095	0.429835440763443
66.8715083798883	0.13045075763623
67.8770949720671	-0.30707666964703
68.8826815642458	-0.87945484200497
69.8882681564246	-1.58443473260617
70.8938547486034	-2.41942302607117
71.8994413407821	-3.38110608648195
72.9050279329609	-4.46355692881621
73.9106145251397	-5.65436625820994
74.9162011173184	-6.92732101963574
75.9217877094972	-8.23010610273017
76.927374301676	-9.46866450810609
77.9329608938548	-10.5020255508049
78.9385474860335	-11.1789729023508
79.9441340782123	-11.4230942154686
80.9497206703911	-11.292082911457
81.9553072625698	-10.9286466943908
82.9608938547486	-10.4725654507537
83.9664804469274	-10.0181988291297
84.9720670391062	-9.61693986951979
85.9776536312849	-9.29278681254144
86.9832402234637	-9.05530688551642
87.9888268156425	-8.90755733024381
88.9944134078212	-8.85042751379419
90	-8.88494300291866


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan20-3.tsv <==
-90	-6.53645511937809
-88.9944134078212	-6.53597855078524
-87.9888268156425	-6.52045681811045
-86.9832402234637	-6.49105401808106
-85.9776536312849	-6.44986681153065
-84.9720670391062	-6.39989968939694
-83.9664804469274	-6.3450335667228
-82.9608938547486	-6.28999390911216
-81.9553072625698	-6.24032800445437
-80.9497206703911	-6.20239632419147
-79.9441340782123	-6.18339462083501
-78.9385474860335	-6.1914148814753
-77.9329608938548	-6.23550820655638
-76.927374301676	-6.32604221515956
-75.9217877094972	-6.47484314696291
-74.9162011173184	-6.69572746533863
-73.9106145251397	-7.00521634084375
-72.9050279329609	-7.42365412163741
-71.8994413407821	-7.97700091622942
-70.8938547486034	-8.69983431825613
-69.8882681564246	-9.64069291084288
-68.8826815642458	-10.8723142837276
-67.8770949720671	-12.5134364274603
-66.8715083798883	-14.7818396518238
-65.8659217877095	-18.1587607568691
-64.8603351955307	-24.0975432959358
-63.854748603352	-33.9404868468577
-62.8491620111732	-22.6593591479296
-61.8435754189944	-17.3028617276886
-60.8379888268156	-14.1404541872118
-59.8324022346369	-12.0258009677905
-58.8268156424581	-10.566856365872
-57.8212290502793	-9.59339409145596
-56.8156424581006	-9.02576829387234
-55.8100558659218	-8.83215226559691
-54.804469273743	-9.0133133726111
-53.7988826815643	-9.59952066820379
-52.7932960893855	-10.6574778523118
-51.7877094972067	-12.3049099720641
-50.7821229050279	-14.7244136648176
-49.7765363128492	-17.9963111414724
-48.7709497206704	-20.3768201305581
-47.7653631284916	-18.2570789803803
-46.7597765363128	-15.0277915220529
-45.7541899441341	-12.6743477105853
-44.7486033519553	-10.6886745761725
-43.7430167597765	-10.1964781911395
-42.7374301675978	-10.3081840822109
-41.731843575419	-11.0470593778434
-40.7262569832402	-12.5061195954979
-39.7206703910615	-14.8444558423121
-38.7150837988827	-17.9967622253359
-37.7094972067039	-19.5909003256904
-36.7039106145251	-16.9864798524616
-35.6983240223464	-13.9431207927238
-34.6927374301676	-11.8333482095201
-33.6871508379888	-10.5832472144093
-32.6815642458101	-10.0742221425053
-31.6759776536313	-10.2857440071543
-30.6703910614525	-11.3277635640554
-29.6648044692737	-13.5341008573967
-28.659217877095	-17.631611502094
-27.6536312849162	-20.3911723125242
-26.6480446927374	-13.9594191595321
-25.6424581005587	-8.81534310630522
-24.6368715083799	-5.23025181427468
-23.6312849162011	-2.57277106530581
-22.6256983240223	-0.550284235635218
-21.6201117318436	0.976936363912943
-20.6145251396648	2.07766030512446
-19.608938547486	2.78078551869171
-18.6033519553073	3.08901526121199
-17.5977653631285	2.98197839572711
-16.5921787709497	2.41223484976583
-15.5865921787709	1.29147595387301
-14.5810055865922	-0.546079985247816
-13.5754189944134	-3.44484710645192
-12.5698324022346	-8.30441152367152
-11.5642458100559	-18.5603175043068
-10.5586592178771	-14.2854188383873
-9.55307262569832	-8.19619386119718
-8.54748603351955	-5.74066988754443
-7.54189944134078	-5.10075150898665
-6.53631284916201	-5.94941429135813
-5.53072625698324	-8.62515728073235
-4.52513966480447	-14.8280689295465
-3.5195530726257	-18.6332270874424
-2.51396648044693	-9.72170310446948
-1.50837988826816	-5.65509824727236
-0.502793296089385	-3.77551387453316
0.502793296089385	-3.40403952451754
1.50837988826816	-4.56190083560746
2.51396648044693	-8.05307243528161
3.5195530726257	-19.0892583529457
4.52513966480447	-12.028848090642
5.53072625698324	-4.27782502017895
6.53631284916201	-0.627738222362041
7.54189944134078	1.21033188367507
8.54748603351955	1.70323317893448
9.55307262569832	0.763320238970857
10.5586592178771	-2.45768470369458
11.5642458100559	-13.8977664973415
12.5698324022346	-5.35491075867679
13.5754189944134	3.08344295363195
14.5810055865922	7.58332137181001
15.5865921787709	10.550753584257
16.5921787709497	12.6137420098944
17.5977653631285	14.0305319070847
18.6033519553073	14.9284982069268
19.608938547486	15.3744605110896
20.6145251396648	15.4002668858089
21.6201117318436	15.0122254013379
22.6256983240223	14.192552422958
23.6312849162011	12.8929554696218
24.6368715083799	11.0166196611378
25.6424581005587	8.36948406515657
26.6480446927374	4.51008208652473
27.6536312849162	-1.93996837971738
28.659217877095	-24.4748419583076
29.6648044692737	-4.65949502605972
30.6703910614525	0.153283739638243
31.6759776536313	2.04466680409653
32.6815642458101	2.51668690734918
33.6871508379888	1.95356506761835
34.6927374301676	0.392898144994211
35.6983240223464	-2.41060015780792
36.7039106145251	-7.30018835487861
37.7094972067039	-15.9249748635699
38.7150837988827	-10.562445899377
39.7206703910615	-5.31328853369937
40.7262569832402	-2.72321636230706
41.731843575419	-1.49300429969507
42.7374301675978	-1.18040166894437
43.7430167597765	-1.6309525185772
44.7486033519553	-2.83445721561939
45.7541899441341	-6.34375798275064
46.7597765363128	-10.1631240720748
47.7653631284916	-13.4429082940744
48.7709497206704	-10.8541473574999
49.7765363128492	-7.29339479460069
50.7821229050279	-4.90191991149592
51.7877094972067	-3.42192058290412
52.7932960893855	-2.60726039622664
53.7988826815643	-2.32320312427965
54.804469273743	-2.50576009652383
55.8100558659218	-3.13965902514103
56.8156424581006	-4.25549888022636
57.8212290502793	-5.93847012363282
58.8268156424581	-8.34471421229863
59.8324022346369	-11.6065067759037
60.8379888268156	-14.5100977756594
61.8435754189944	-12.9351101947348
62.8491620111732	-9.41461035740338
63.854748603352	-6.58119779312896
64.8603351955307	-4.47465140642088
65.8659217877095	-2.88759044185638
66.8715083798883	-1.67296237901271
67.8770949720671	-0.735817016736431
68.8826815642458	-0.0126503325264241
69.8882681564246	0.540737994125281
70.8938547486034	0.956716243807125
71.8994413407821	1.25987772285137
72.9050279329609	1.46954532553799
73.9106145251397	1.6013381154181
74.9162011173184	1.66818761499143
75.9217877094972	1.68101698707569
76.927374301676	1.64920612058564
77.9329608938548	1.58091673260385
78.9385474860335	1.48336749864225
79.9441340782123	1.36282702701507
80.9497206703911	1.22497826674522
81.9553072625698	1.07484598943612
82.9608938547486	0.916893542761636
83.9664804469274	0.75506401742815
84.9720670391062	0.592806698651574
85.9776536312849	0.433094474027367
86.9832402234637	0.278430768103429
87.9888268156425	0.130853649815826
88.9944134078212	-0.00806628009621363
90	-0.137228583417415


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan20-4.tsv <==
-90	-3.80894404746449
-88.9944134078212	-3.70323425908172
-87.9888268156425	-3.5966572600486
-86.9832402234637	-3.48973826228077
-85.9776536312849	-3.38344736585327
-84.9720670391062	-3.27921195022276
-83.9664804469274	-3.17893212789229
-82.9608938547486	-3.08499625608928
-81.9553072625698	-3.00030074111835
-80.9497206703911	-2.92827099761288
-79.9441340782123	-2.87289078702825
-78.9385474860335	-2.83873896866113
-77.9329608938548	-2.83099206211729
-76.927374301676	-2.85567533780222
-75.9217877094972	-2.91949399685238
-74.9162011173184	-3.03012861932578
-73.9106145251397	-3.19636348957697
-72.9050279329609	-3.42831258909482
-71.8994413407821	-3.73771031108001
-70.8938547486034	-4.13827388786121
-69.8882681564246	-4.64611710411902
-68.8826815642458	-5.2800961295829
-67.8770949720671	-6.06172986731427
-66.8715083798883	-7.01332475019278
-65.8659217877095	-8.15216365995088
-64.8603351955307	-9.46847335673792
-63.854748603352	-10.8678044849407
-62.8491620111732	-12.0538504006452
-61.8435754189944	-12.4963018042792
-60.8379888268156	-11.8932772694438
-59.8324022346369	-10.6073685890012
-58.8268156424581	-9.17124058261965
-57.8212290502793	-7.87299426806975
-56.8156424581006	-6.81066284667913
-55.8100558659218	-6.00592607280295
-54.804469273743	-5.45838858284994
-53.7988826815643	-5.16508621137295
-52.7932960893855	-5.12793724270604
-51.7877094972067	-5.35537818352014
-50.7821229050279	-5.86450687061781
-49.7765363128492	-6.68250846940633
-48.7709497206704	-7.84743921314433
-47.7653631284916	-9.40766193737594
-46.7597765363128	-11.3996500750558
-45.7541899441341	-13.7545375659195
-44.7486033519553	-16.689393828054
-43.7430167597765	-16.8049729870833
-42.7374301675978	-15.9682767069968
-41.731843575419	-15.3449458168414
-40.7262569832402	-15.4718459516802
-39.7206703910615	-16.6926103475772
-38.7150837988827	-19.7368380281799
-37.7094972067039	-27.9346918528051
-36.7039106145251	-27.3559958596472
-35.6983240223464	-17.401506745875
-34.6927374301676	-12.6687816187626
-33.6871508379888	-9.70526719607344
-32.6815642458101	-7.76458904069615
-31.6759776536313	-6.59102972767189
-30.6703910614525	-6.11642495236509
-29.6648044692737	-6.40122601695432
-28.659217877095	-7.68815185047198
-27.6536312849162	-10.6967141694345
-26.6480446927374	-18.7793851005274
-25.6424581005587	-18.7273352753535
-24.6368715083799	-8.19371061640985
-23.6312849162011	-3.1857298058088
-22.6256983240223	0.0612845578926097
-21.6201117318436	2.33319678587152
-20.6145251396648	3.9210680634804
-19.608938547486	4.95293721234911
-18.6033519553073	5.48240127974369
-17.5977653631285	5.51644550794312
-16.5921787709497	5.02039021068069
-15.5865921787709	3.90552087468641
-14.5810055865922	1.98562881408034
-13.5754189944134	-1.15450943950889
-12.5698324022346	-6.66438366716231
-11.5642458100559	-15.7570684236248
-10.5586592178771	-7.77824861229128
-9.55307262569832	-3.1219533749182
-8.54748603351955	-1.03152039570575
-7.54189944134078	-0.421549611139898
-6.53631284916201	-1.03737605091402
-5.53072625698324	-3.02926315225337
-4.52513966480447	-7.20175289152525
-3.5195530726257	-17.578549003669
-2.51396648044693	-13.1956472730809
-1.50837988826816	-6.36178704217798
-0.502793296089385	-3.69354487467025
0.502793296089385	-3.07819000928783
1.50837988826816	-4.29770817810457
2.51396648044693	-8.26284350425352
3.5195530726257	-18.3102712601044
4.52513966480447	-7.91867574869638
5.53072625698324	-1.80256730306834
6.53631284916201	1.40723859755139
7.54189944134078	3.0683648303703
8.54748603351955	3.52588342653455
9.55307262569832	2.72334180526535
10.5586592178771	0.0819191454297473
11.5642458100559	-7.27405973942377
12.5698324022346	-9.28287336705883
13.5754189944134	1.89166205217098
14.5810055865922	6.90326091677113
15.5865921787709	10.0359393396561
16.5921787709497	12.1476437859282
17.5977653631285	13.5608500650832
18.6033519553073	14.427649057263
19.608938547486	14.8260271415319
20.6145251396648	14.7930559037184
21.6201117318436	14.3369287164259
22.6256983240223	13.4390708285049
23.6312849162011	12.0469502908199
24.6368715083799	10.0530983810452
25.6424581005587	7.23629069315431
26.6480446927374	3.06979130627816
27.6536312849162	-4.27534247095284
28.659217877095	-20.4407928030449
29.6648044692737	-3.81434929878513
30.6703910614525	0.264834468227272
31.6759776536313	1.91040010085618
32.6815642458101	2.27235778792035
33.6871508379888	1.66256963100376
34.6927374301676	0.0947268266069949
35.6983240223464	-2.69513568568139
36.7039106145251	-7.67471866753259
37.7094972067039	-21.4042207760556
38.7150837988827	-13.0754616653179
39.7206703910615	-6.30565783027876
40.7262569832402	-3.29819416698673
41.731843575419	-1.79678991113131
42.7374301675978	-1.22269782132309
43.7430167597765	-1.36755502377847
44.7486033519553	-2.17412534346222
45.7541899441341	-4.77996003100607
46.7597765363128	-7.8628141094447
47.7653631284916	-13.1657321341205
48.7709497206704	-26.4473761973735
49.7765363128492	-16.6192069956705
50.7821229050279	-10.5365188546385
51.7877094972067	-7.53496773172164
52.7932960893855	-5.84492212481294
53.7988826815643	-4.94256850414561
54.804469273743	-4.60863853234573
55.8100558659218	-4.73596375021481
56.8156424581006	-5.26743706991163
57.8212290502793	-6.15952572718511
58.8268156424581	-7.33471349322588
59.8324022346369	-8.57961624805472
60.8379888268156	-9.40458747526112
61.8435754189944	-9.23227890244494
62.8491620111732	-8.10083593526161
63.854748603352	-6.58512687555863
64.8603351955307	-5.10628675793109
65.8659217877095	-3.8166261324363
66.8715083798883	-2.7408700327018
67.8770949720671	-1.86273282046183
68.8826815642458	-1.15621425274204
69.8882681564246	-0.596503156811235
70.8938547486034	-0.161637153780557
71.8994413407821	0.167048483448459
72.9050279329609	0.405357022564043
73.9106145251397	0.566752960415628
74.9162011173184	0.662826244299582
75.9217877094972	0.703666626257335
76.927374301676	0.698152255417902
77.9329608938548	0.654169657894516
78.9385474860335	0.578745105437294
79.9441340782123	0.478325746843147
80.9497206703911	0.358581271866476
81.9553072625698	0.224690413157097
82.9608938547486	0.0813137073601657
83.9664804469274	-0.0673816337588107
84.9720670391062	-0.217710438837609
85.9776536312849	-0.366466334982745
86.9832402234637	-0.510927573114351
87.9888268156425	-0.648864383433038
88.9944134078212	-0.778550586478356
90	-0.89877309425668


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan20-5.tsv <==
-90	-3.23683756712262
-88.9944134078212	-3.15060747632689
-87.9888268156425	-3.06692765391807
-86.9832402234637	-2.98619050525572
-85.9776536312849	-2.90939570073602
-84.9720670391062	-2.83814340051322
-83.9664804469274	-2.77462921022039
-82.9608938547486	-2.72164109885731
-81.9553072625698	-2.68256243729349
-80.9497206703911	-2.66138146915787
-79.9441340782123	-2.66271266885577
-78.9385474860335	-2.69183189438371
-77.9329608938548	-2.75463823639262
-76.927374301676	-2.85807321772394
-75.9217877094972	-3.00976424013717
-74.9162011173184	-3.21846283789831
-73.9106145251397	-3.49417211771489
-72.9050279329609	-3.84838495227053
-71.8994413407821	-4.29435230454152
-70.8938547486034	-4.84731649974195
-69.8882681564246	-5.52451796205434
-68.8826815642458	-6.34443259159422
-67.8770949720671	-7.3237769512434
-66.8715083798883	-8.46796536935913
-65.8659217877095	-9.74768398379257
-64.8603351955307	-11.0396117701599
-63.854748603352	-12.0441273422356
-62.8491620111732	-12.3377445300422
-61.8435754189944	-11.7711122559693
-60.8379888268156	-10.6751253258202
-59.8324022346369	-9.46830855942176
-58.8268156424581	-8.38843312083115
-57.8212290502793	-7.52961430842857
-56.8156424581006	-6.92203573395333
-55.8100558659218	-6.57481970384905
-54.804469273743	-6.49292376492242
-53.7988826815643	-6.68180446739811
-52.7932960893855	-7.14506431713349
-51.7877094972067	-7.87024728274972
-50.7821229050279	-8.79116731112372
-49.7765363128492	-9.70636705063001
-48.7709497206704	-10.2060496259968
-47.7653631284916	-9.88694111860871
-46.7597765363128	-8.83577086000116
-45.7541899441341	-7.51850819899964
-44.7486033519553	-5.7907665752254
-43.7430167597765	-5.00840492226698
-42.7374301675978	-4.58066987057873
-41.731843575419	-4.54074187749022
-40.7262569832402	-4.93774513379732
-39.7206703910615	-5.86149837418672
-38.7150837988827	-7.48802962720799
-37.7094972067039	-10.2077880738438
-36.7039106145251	-15.1624138491793
-35.6983240223464	-29.9488937537428
-34.6927374301676	-17.9620737885939
-33.6871508379888	-11.4316053171839
-32.6815642458101	-8.18875364162147
-31.6759776536313	-6.41692786295159
-30.6703910614525	-5.66332148214416
-29.6648044692737	-5.84438714228995
-28.659217877095	-7.11499345302583
-27.6536312849162	-9.92130068597941
-26.6480446927374	-13.79265493592
-25.6424581005587	-10.2533155828204
-24.6368715083799	-4.66570309038526
-23.6312849162011	-0.756594717357662
-22.6256983240223	2.0261161905101
-21.6201117318436	4.04524946773981
-20.6145251396648	5.48349032936595
-19.608938547486	6.43381844029335
-18.6033519553073	6.94043764587427
-17.5977653631285	7.01514228492296
-16.5921787709497	6.64264236600941
-15.5865921787709	5.77881677225704
-14.5810055865922	4.3413823820518
-13.5754189944134	2.19620923694532
-12.5698324022346	-0.827119306776464
-11.5642458100559	-4.52404380551807
-10.5586592178771	-6.239924022741
-9.55307262569832	-4.41118490569577
-8.54748603351955	-2.63322891617578
-7.54189944134078	-2.03113133981283
-6.53631284916201	-2.71531757011959
-5.53072625698324	-4.98514963765756
-4.52513966480447	-9.92779236923891
-3.5195530726257	-16.224820034261
-2.51396648044693	-8.39696399535285
-1.50837988826816	-3.89181713257192
-0.502793296089385	-1.76887035847144
0.502793296089385	-1.20888966823506
1.50837988826816	-2.13547387998278
2.51396648044693	-5.14358921657027
3.5195530726257	-13.4924808430924
4.52513966480447	-12.3299977836064
5.53072625698324	-3.30354768556882
6.53631284916201	0.727774893301504
7.54189944134078	2.81079210289174
8.54748603351955	3.57324729519932
9.55307262569832	3.07660893245177
10.5586592178771	0.905045193137446
11.5642458100559	-4.88319861631908
12.5698324022346	-13.3543797385991
13.5754189944134	0.686325246641562
14.5810055865922	6.2301416083846
15.5865921787709	9.58528514799421
16.5921787709497	11.8156275345175
17.5977653631285	13.2964641540725
18.6033519553073	14.1991673772705
19.608938547486	14.6098812634923
20.6145251396648	14.5689040722169
21.6201117318436	14.0846550759792
22.6256983240223	13.136021136903
23.6312849162011	11.6639343246006
24.6368715083799	9.54630528072076
25.6424581005587	6.52606815582025
26.6480446927374	1.96432140416577
27.6536312849162	-6.55025840650865
28.659217877095	-11.8338348170499
29.6648044692737	-2.50903911274364
30.6703910614525	0.753371048712454
31.6759776536313	2.02117992193541
32.6815642458101	2.11392063425275
33.6871508379888	1.26012519852356
34.6927374301676	-0.570124407970775
35.6983240223464	-3.69641691678309
36.7039106145251	-9.25966238018163
37.7094972067039	-24.3011461965817
38.7150837988827	-12.4581340726123
39.7206703910615	-6.91873616565081
40.7262569832402	-4.47267920948775
41.731843575419	-3.45193772736068
42.7374301675978	-3.39550952716222
43.7430167597765	-4.17153931340036
44.7486033519553	-5.82951059459256
45.7541899441341	-10.6772683761926
46.7597765363128	-16.7690959769288
47.7653631284916	-18.5921674722363
48.7709497206704	-12.5159671903083
49.7765363128492	-8.96572438615714
50.7821229050279	-6.96992921370618
51.7877094972067	-5.92698978352226
52.7932960893855	-5.58782425740292
53.7988826815643	-5.85865483591167
54.804469273743	-6.74330732123049
55.8100558659218	-8.34759769742126
56.8156424581006	-10.9522429045275
57.8212290502793	-15.1800777201451
58.8268156424581	-20.1428285634326
59.8324022346369	-15.7689878580718
60.8379888268156	-10.7963459323717
61.8435754189944	-7.51591119054356
62.8491620111732	-5.20775272869753
63.854748603352	-3.49983611513899
64.8603351955307	-2.20042140505975
65.8659217877095	-1.19903439147367
66.8715083798883	-0.425830687529303
67.8770949720671	0.166593643006509
68.8826815642458	0.612569412501275
69.8882681564246	0.937719265292802
70.8938547486034	1.16219021753223
71.8994413407821	1.30224407749939
72.9050279329609	1.37135626032493
73.9106145251397	1.38093912152452
74.9162011173184	1.34083495824986
75.9217877094972	1.25965980882659
76.927374301676	1.14504557821124
77.9329608938548	1.00381482752563
78.9385474860335	0.842117488515427
79.9441340782123	0.665495767120351
80.9497206703911	0.478954806562524
81.9553072625698	0.287024601660075
82.9608938547486	0.0937791943781879
83.9664804469274	-0.0971451132292973
84.9720670391062	-0.282540514130792
85.9776536312849	-0.459622908379647
86.9832402234637	-0.626035191100099
87.9888268156425	-0.779849946113983
88.9944134078212	-0.919576265841027
90	-1.04416540399449


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan20-6.tsv <==
-90	-1.62341601917223
-88.9944134078212	-1.53965046189922
-87.9888268156425	-1.44635636532727
-86.9832402234637	-1.34464620887628
-85.9776536312849	-1.23633800714907
-84.9720670391062	-1.12392415796928
-83.9664804469274	-1.01053952080575
-82.9608938547486	-0.899929540315505
-81.9553072625698	-0.796425484828638
-80.9497206703911	-0.70492640895491
-79.9441340782123	-0.630897621416383
-78.9385474860335	-0.58038643032555
-77.9329608938548	-0.559977757055044
-76.927374301676	-0.577163751626628
-75.9217877094972	-0.640058047675342
-74.9162011173184	-0.757789731909714
-73.9106145251397	-0.940678852648726
-72.9050279329609	-1.20055118401409
-71.8994413407821	-1.55116890919464
-70.8938547486034	-2.00881558545392
-69.8882681564246	-2.59307264079813
-68.8826815642458	-3.327781664415
-67.8770949720671	-4.2420242530853
-66.8715083798883	-5.36997626972991
-65.8659217877095	-6.74784374689456
-64.8603351955307	-8.39251602787766
-63.854748603352	-10.2263356864594
-62.8491620111732	-11.8650350500273
-61.8435754189944	-12.4668644013043
-60.8379888268156	-11.6313415117961
-59.8324022346369	-10.1038957810561
-58.8268156424581	-8.61218152952466
-57.8212290502793	-7.42051085934845
-56.8156424581006	-6.58155258992833
-55.8100558659218	-6.09457986776659
-54.804469273743	-5.95581232696264
-53.7988826815643	-6.1720246267204
-52.7932960893855	-6.76524430092758
-51.7877094972067	-7.77007306241145
-50.7821229050279	-9.21647192317846
-49.7765363128492	-11.0412261101411
-48.7709497206704	-12.768218732863
-47.7653631284916	-13.1896585648191
-46.7597765363128	-11.8930569086118
-45.7541899441341	-10.0854872294724
-44.7486033519553	-8.01570386644919
-43.7430167597765	-7.27598078167525
-42.7374301675978	-7.06148603438172
-41.731843575419	-7.39342776220699
-40.7262569832402	-8.34086265633239
-39.7206703910615	-10.0526488707332
-38.7150837988827	-12.7873673407971
-37.7094972067039	-16.474311257889
-36.7039106145251	-17.0010999228786
-35.6983240223464	-12.9940167363126
-34.6927374301676	-9.56440594886247
-33.6871508379888	-7.20128442954904
-32.6815642458101	-5.63084705283091
-31.6759776536313	-4.68008049226259
-30.6703910614525	-4.27446701238829
-29.6648044692737	-4.40964332534075
-28.659217877095	-5.14491856065558
-27.6536312849162	-6.59395809895138
-26.6480446927374	-8.76753287653206
-25.6424581005587	-10.3725970388923
-24.6368715083799	-8.33313392601672
-23.6312849162011	-4.6659290618299
-22.6256983240223	-1.57387972058606
-21.6201117318436	0.76093278993867
-20.6145251396648	2.46361136545093
-19.608938547486	3.63128730666039
-18.6033519553073	4.31586088280499
-17.5977653631285	4.53247602741867
-16.5921787709497	4.26278806010239
-15.5865921787709	3.4492074226561
-14.5810055865922	1.97235228224329
-13.5754189944134	-0.407984926613899
-12.5698324022346	-4.22716434823447
-11.5642458100559	-10.7165491107979
-10.5586592178771	-13.0257784177822
-9.55307262569832	-7.02821078791034
-8.54748603351955	-4.01658004309583
-7.54189944134078	-2.90019125381995
-6.53631284916201	-3.2204845175533
-5.53072625698324	-5.0965961046957
-4.52513966480447	-9.53727192897154
-3.5195530726257	-23.4212972858737
-2.51396648044693	-11.9383169504959
-1.50837988826816	-5.68460129353354
-0.502793296089385	-2.89794049713889
0.502793296089385	-1.86496027495013
1.50837988826816	-2.27193397818963
2.51396648044693	-4.40351172627475
3.5195530726257	-9.86080614803297
4.52513966480447	-24.8525196569169
5.53072625698324	-7.26957832782795
6.53631284916201	-2.06246561323677
7.54189944134078	0.414777119186135
8.54748603351955	1.25915744596735
9.55307262569832	0.558027531553167
10.5586592178771	-2.39463237656766
11.5642458100559	-11.2685653171788
12.5698324022346	-4.85638437127728
13.5754189944134	3.16063922588323
14.5810055865922	7.61928206192575
15.5865921787709	10.5705926503279
16.5921787709497	12.6157245313237
17.5977653631285	14.008677009724
18.6033519553073	14.8763802921796
19.608938547486	15.2861055679278
20.6145251396648	15.270453915634
21.6201117318436	14.8368180266342
22.6256983240223	13.9691290552607
23.6312849162011	12.622206758665
24.6368715083799	10.7057237720382
25.6424581005587	8.04145054943868
26.6480446927374	4.23642821725693
27.6536312849162	-1.85286456903227
28.659217877095	-17.5850449035038
29.6648044692737	-7.10113881593363
30.6703910614525	-1.92587046767185
31.6759776536313	-0.120833196962511
32.6815642458101	0.0840078106172763
33.6871508379888	-0.927234060148876
34.6927374301676	-3.23392308812965
35.6983240223464	-7.46092481995414
36.7039106145251	-15.3520475145389
37.7094972067039	-12.9815467180413
38.7150837988827	-7.07784248291295
39.7206703910615	-4.20590981389011
40.7262569832402	-2.87160963110437
41.731843575419	-2.57351872732376
42.7374301675978	-3.16369052894178
43.7430167597765	-4.70576122417934
44.7486033519553	-7.55534988394199
45.7541899441341	-18.2831651278552
46.7597765363128	-19.7790286877467
47.7653631284916	-10.4172818166991
48.7709497206704	-6.36280638559604
49.7765363128492	-4.0555451360923
50.7821229050279	-2.69984293279594
51.7877094972067	-1.99610481347716
52.7932960893855	-1.80874606755478
53.7988826815643	-2.07958654415405
54.804469273743	-2.80141631678625
55.8100558659218	-4.01649189478393
56.8156424581006	-5.84023707304962
57.8212290502793	-8.53013324974124
58.8268156424581	-12.6835805494922
59.8324022346369	-19.0469549144088
60.8379888268156	-17.1517725758822
61.8435754189944	-11.4831069551878
62.8491620111732	-7.96613807567758
63.854748603352	-5.61771075786547
64.8603351955307	-3.94732806332515
65.8659217877095	-2.71990944386528
66.8715083798883	-1.80630860106412
67.8770949720671	-1.12747822914261
68.8826815642458	-0.630775104871937
69.8882681564246	-0.279047428003756
70.8938547486034	-0.0445449902352261
71.8994413407821	0.0942680964664696
72.9050279329609	0.154665956505456
73.9106145251397	0.150873925053074
74.9162011173184	0.0948523932763237
75.9217877094972	-0.00318087373123851
76.927374301676	-0.134394637385531
77.9329608938548	-0.291094523195326
78.9385474860335	-0.466481283156583
79.9441340782123	-0.654754973333953
80.9497206703911	-0.850687553334401
81.9553072625698	-1.04974581468821
82.9608938547486	-1.2479826599435
83.9664804469274	-1.44198439811808
84.9720670391062	-1.62882779605239
85.9776536312849	-1.80604119289185
86.9832402234637	-1.97157624289004
87.9888268156425	-2.12378153127226
88.9944134078212	-2.26138493128307
90	-2.38347931255535


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan20-7.tsv <==
-90	-6.71470167946498
-88.9944134078212	-6.663488842807
-87.9888268156425	-6.60750998952769
-86.9832402234637	-6.54734484732647
-85.9776536312849	-6.48397020535648
-84.9720670391062	-6.41876517245226
-83.9664804469274	-6.35352065947273
-82.9608938547486	-6.29045053728491
-81.9553072625698	-6.23220757190281
-80.9497206703911	-6.18190059093054
-79.9441340782123	-6.14311899557046
-78.9385474860335	-6.11995965726391
-77.9329608938548	-6.11688895500018
-76.927374301676	-6.1394397714264
-75.9217877094972	-6.19332341155363
-74.9162011173184	-6.28509178696762
-73.9106145251397	-6.42205568136921
-72.9050279329609	-6.6123511708504
-71.8994413407821	-6.86498606754331
-70.8938547486034	-7.18982930811879
-69.8882681564246	-7.59746508899336
-68.8826815642458	-8.09871152640713
-67.8770949720671	-8.70343767164774
-66.8715083798883	-9.4174587562207
-65.8659217877095	-10.2381114590836
-64.8603351955307	-11.140663231337
-63.854748603352	-12.0595245380595
-62.8491620111732	-12.8651074985178
-61.8435754189944	-13.3718737730823
-60.8379888268156	-13.4305245069718
-59.8324022346369	-13.0572807686057
-58.8268156424581	-12.4296157366858
-57.8212290502793	-11.7561838207622
-56.8156424581006	-11.1906627080376
-55.8100558659218	-10.8283027267695
-54.804469273743	-10.7317233273468
-53.7988826815643	-10.9543704476971
-52.7932960893855	-11.5576022875992
-51.7877094972067	-12.6213230515917
-50.7821229050279	-14.2348722643379
-49.7765363128492	-16.3527582526834
-48.7709497206704	-18.0203904910004
-47.7653631284916	-17.0131076521251
-46.7597765363128	-14.162501449894
-45.7541899441341	-11.4540655152186
-44.7486033519553	-8.45804386456599
-43.7430167597765	-7.08773250768228
-42.7374301675978	-6.1304285015959
-41.731843575419	-5.53635894059434
-40.7262569832402	-5.27588759675353
-39.7206703910615	-5.33411761844682
-38.7150837988827	-5.70822089823219
-37.7094972067039	-6.40491594966325
-36.7039106145251	-7.43905816798465
-35.6983240223464	-8.8308142003385
-34.6927374301676	-10.5979587890748
-33.6871508379888	-12.7391727605462
-32.6815642458101	-15.2100784065603
-31.6759776536313	-17.9450529164018
-30.6703910614525	-21.0577675858011
-29.6648044692737	-24.5990809250369
-28.659217877095	-22.9050948624537
-27.6536312849162	-16.547700949661
-26.6480446927374	-11.3866060909527
-25.6424581005587	-7.38815927364203
-24.6368715083799	-4.20509774751046
-23.6312849162011	-1.63960533728935
-22.6256983240223	0.419995361704959
-21.6201117318436	2.03763003265869
-20.6145251396648	3.24881775181599
-19.608938547486	4.06810286402113
-18.6033519553073	4.49300902002394
-17.5977653631285	4.5032147536406
-16.5921787709497	4.05594642975655
-15.5865921787709	3.07411914765494
-14.5810055865922	1.41768117044021
-13.5754189944134	-1.19007122902613
-12.5698324022346	-5.41138840093097
-11.5642458100559	-13.5769220395754
-10.5586592178771	-17.1988059902558
-9.55307262569832	-8.9955999074778
-8.54748603351955	-6.13380774779737
-7.54189944134078	-5.59650564035934
-6.53631284916201	-7.0182226365723
-5.53072625698324	-11.4506378914308
-4.52513966480447	-35.4197673453426
-3.5195530726257	-11.3458605850214
-2.51396648044693	-5.20226762290552
-1.50837988826816	-2.22439751543694
-0.502793296089385	-0.873388902173146
0.502793296089385	-0.810890538826767
1.50837988826816	-2.155913531386
2.51396648044693	-5.71446231911682
3.5195530726257	-16.4755272336819
4.52513966480447	-10.9473187735897
5.53072625698324	-2.826749890891
6.53631284916201	0.864868050691695
7.54189944134078	2.72324781772683
8.54748603351955	3.27819563865642
9.55307262569832	2.52114757736085
10.5586592178771	-0.128430578209447
11.5642458100559	-7.73575492159701
12.5698324022346	-8.90308005475494
13.5754189944134	2.06461170229059
14.5810055865922	7.04826337585656
15.5865921787709	10.1821359993143
16.5921787709497	12.3044442399014
17.5977653631285	13.7322716359553
18.6033519553073	14.6155950493837
19.608938547486	15.0313120154177
20.6145251396648	15.0157466776617
21.6201117318436	14.5763296821886
22.6256983240223	13.6934394792341
23.6312849162011	12.3127811999299
24.6368715083799	10.3232883087665
25.6424581005587	7.49498525278402
26.6480446927374	3.27283506432421
27.6536312849162	-4.33900834962135
28.659217877095	-17.5303288825446
29.6648044692737	-2.86703318523754
30.6703910614525	1.08478251763961
31.6759776536313	2.72304741919466
32.6815642458101	3.12563784539539
33.6871508379888	2.60149592306774
34.6927374301676	1.19657225302125
35.6983240223464	-1.23067819798637
36.7039106145251	-5.04032190671167
37.7094972067039	-9.86733296547808
38.7150837988827	-8.76852306877097
39.7206703910615	-4.74727299498114
40.7262569832402	-2.19445193213617
41.731843575419	-0.800004470185099
42.7374301675978	-0.233540661497884
43.7430167597765	-0.338188432180722
44.7486033519553	-1.06330650145832
45.7541899441341	-3.41765432999559
46.7597765363128	-6.1076410223944
47.7653631284916	-10.2824510112949
48.7709497206704	-16.7012365704047
49.7765363128492	-16.0184409256566
50.7821229050279	-10.7646184378033
51.7877094972067	-7.74650887719488
52.7932960893855	-6.06554903390513
53.7988826815643	-5.24430848121001
54.804469273743	-5.08221432316353
55.8100558659218	-5.51113907669951
56.8156424581006	-6.55908515245487
57.8212290502793	-8.37205301473678
58.8268156424581	-11.3391926995545
59.8324022346369	-16.5631345211179
60.8379888268156	-23.3845011031653
61.8435754189944	-15.397356006119
62.8491620111732	-10.1384758376482
63.854748603352	-6.87573814800023
64.8603351955307	-4.5981116861735
65.8659217877095	-2.91004203134417
66.8715083798883	-1.6194670606157
67.8770949720671	-0.618104894257284
68.8826815642458	0.162320478473815
69.8882681564246	0.767588053654283
70.8938547486034	1.2307215598233
71.8994413407821	1.5765629808827
72.9050279329609	1.8245325878014
73.9106145251397	1.99030321736299
74.9162011173184	2.08686545943544
75.9217877094972	2.12522970190603
76.927374301676	2.11490233129545
77.9329608938548	2.06421555607508
78.9385474860335	1.98053290172449
79.9441340782123	1.8705372738233
80.9497206703911	1.74011641940281
81.9553072625698	1.59462241331317
82.9608938547486	1.43886760531864
83.9664804469274	1.27715495867486
84.9720670391062	1.11329238903971
85.9776536312849	0.950596667356474
86.9832402234637	0.791886468693249
87.9888268156425	0.639472545690474
88.9944134078212	0.495142420918668
90	0.360146010228289


==> Figures/multi-driven-single-beam/MDSB_result_data/MDSB_result_scan20-8.tsv <==
20	20


==> Figures/single-driven-multi-beam/SDMB_result_data/SDMB_result-1.tsv <==
-60	1.74116184098563
-40	4.52405478107078
-20	4.52405481745743
0	4.52405478506954
20	4.71763975154703
40	4.52405478098468
60	1.48690320431649


==> Figures/single-driven-multi-beam/SDMB_result_data/SDMB_result-2.tsv <==
-180	-8.74981605382529
-178	-9.19840232634826
-176	-9.49909700249112
-174	-9.54107845619353
-172	-9.2357559278407
-170	-8.57950543906751
-168	-7.66192016952378
-166	-6.60969635583787
-164	-5.53050018676545
-162	-4.4940575466488
-160	-3.5379614136614
-158	-2.67932759034201
-156	-1.92285323281349
-154	-1.26767773741398
-152	-0.70973507023388
-150	-0.243606516422639
-148	0.136621593139325
-146	0.436935939695287
-144	0.663204442595908
-142	0.821103425841857
-140	0.916106395424583
-138	0.953502538799717
-136	0.938572838047804
-134	0.875966241812177
-132	0.770891503210633
-130	0.62822286832187
-128	0.452843505631089
-126	0.249649533398622
-124	0.0235699350399996
-122	-0.220419053313592
-120	-0.477287855557163
-118	-0.741955621773136
-116	-1.00929940209702
-114	-1.27417732659117
-112	-1.53145874487718
-110	-1.77607118172012
-108	-2.00305354900844
-106	-2.20762737094301
-104	-2.38527440375656
-102	-2.53182459493525
-100	-2.64354820857479
-98	-2.71725090073025
-96	-2.75036129828189
-94	-2.74101118573476
-92	-2.68809631731642
-90	-2.5913166271965
-88	-2.45117949571527
-86	-2.26901615564492
-84	-2.04688568615792
-82	-1.78753801690871
-80	-1.49431249652757
-78	-1.17103455719606
-76	-0.821905103519438
-74	-0.451394132940307
-72	-0.0641406894384575
-70	0.335135109948452
-68	0.74170553861864
-66	1.15089244963424
-64	1.55811270113355
-62	1.95890981341637
-60	2.34897528465268
-58	2.72416269326124
-56	3.08049655976111
-54	3.41417797907864
-52	3.72159124371351
-50	3.99931138270775
-48	4.24411801306011
-46	4.45301661598617
-44	4.62327789932533
-42	4.75228164942301
-40	4.83825130289463
-38	4.87950006417182
-36	4.8750668678235
-34	4.82479218595529
-32	4.72956384942448
-30	4.59162327239665
-28	4.41493407853251
-26	4.20558239041657
-24	3.97214460057732
-22	3.72589293487005
-20	3.48076886520191
-18	3.25214510538215
-16	3.05615449434149
-14	2.9069282126465
-12	2.8143650203709
-10	2.78230124480062
-8	2.80798888582306
-6	2.88314454377371
-4	2.99613643757025
-2	3.13449175704162
0	3.2869789744927
2	3.44502652193262
4	3.6027651706847
6	3.7573311821803
8	3.90806484667569
10	4.05573330464291
12	4.20166936172979
14	4.34698251542769
16	4.49194743636881
18	4.63564019346239
20	4.77585014019808
22	4.9090493860229
24	5.03139949829348
26	5.13820515481883
28	5.22490756341241
30	5.28726954357662
32	5.32161277955651
34	5.32495717244109
36	5.29508146268179
38	5.23052444460988
40	5.13054575422956
42	4.9950701306335
44	4.82469684892594
46	4.62025173344373
48	4.38343607057618
50	4.11618791819436
52	3.82083912264405
54	3.500069591627
56	3.15687723326364
58	2.79455490025856
60	2.41666548348897
62	2.02701966916467
64	1.62964794159271
66	1.22876579129489
68	0.828732090172088
70	0.433993784621361
72	0.0490240478997003
74	-0.321755024093843
76	-0.674052861076209
78	-1.00380001143526
80	-1.30723267396258
82	-1.58097243939196
84	-1.82209655493296
86	-2.02818994632813
88	-2.19738241847262
90	-2.32838003141953
92	-2.42043235694605
94	-2.47339293029285
96	-2.4876712504141
98	-2.46423574302892
100	-2.40460261207436
102	-2.31082377515164
104	-2.18546712974467
106	-2.0315928028431
108	-1.85271483927456
110	-1.65275347714397
112	-1.43597796396479
114	-1.2069391828328
116	-0.970401313588799
118	-0.731269673159909
120	-0.494527759709446
122	-0.265177172692343
124	-0.0481903272664183
126	0.151530623610418
128	0.329181572997233
130	0.480081370615599
132	0.599686469273326
134	0.683607430038961
136	0.727651861490072
138	0.727513300577805
140	0.679727433464929
142	0.580631514079271
144	0.427026743251517
146	0.216171811554581
148	-0.0540540547697621
150	-0.384925124407564
152	-0.776559512604488
154	-1.22752167716391
156	-1.73434410064738
158	-2.29101956226842
160	-2.88828785543462
162	-3.51478475468016
164	-4.15570822921491
166	-4.7957198856506
168	-5.4211818901746
170	-6.02322234874308
172	-6.59998678128318
174	-7.15647476459369
176	-7.70075742171312
178	-8.23618662413736
180	-8.74981605382529


==> Figures/single-driven-multi-beam/SDMB_result_data/SDMB_result-3.tsv <==
-180	-4.67951824788815
-178	-4.44806353308156
-176	-4.16425178705462
-174	-3.84712448511227
-172	-3.51285951879112
-170	-3.17429546806572
-168	-2.84123527017919
-166	-2.52106067115101
-164	-2.21936351798744
-162	-1.94045934528622
-160	-1.68774751170526
-158	-1.46401759429377
-156	-1.27131702665178
-154	-1.11129885818079
-152	-0.985120399373142
-150	-0.89346710902875
-148	-0.836561534237317
-146	-0.814173915930083
-144	-0.825638304659909
-142	-0.869874032499622
-140	-0.945411593131171
-138	-1.05042012844462
-136	-1.1825825122429
-134	-1.33981517537875
-132	-1.51911954651967
-130	-1.71753316562313
-128	-1.93185992424638
-126	-2.15871821471229
-124	-2.3945713207698
-122	-2.63575864385362
-120	-2.87852930167931
-118	-3.11907775566073
-116	-3.35357962794227
-114	-3.57823332818166
-112	-3.78929936596308
-110	-3.98314618179338
-108	-4.15629287853219
-106	-4.30545717859518
-104	-4.42760096703349
-102	-4.51997662653876
-100	-4.58017118990574
-98	-4.60614855688941
-96	-4.59628690544623
-94	-4.54941133877653
-92	-4.46481965928614
-90	-4.34230056210597
-88	-4.18213445473453
-86	-3.98511935800504
-84	-3.75251738880423
-82	-3.48606074344983
-80	-3.18791076851889
-78	-2.86061803186644
-76	-2.50707252572545
-74	-2.13045206565269
-72	-1.73416449124459
-70	-1.32179090311352
-68	-0.897027988996641
-66	-0.463636985351885
-64	-0.0253911812682346
-62	0.41396731640534
-60	0.850767844569667
-58	1.28144489099317
-56	1.7025685674125
-54	2.11086823507759
-52	2.50325536892784
-50	2.87684150668419
-48	3.22895643465047
-46	3.55716397676551
-44	3.85928363870904
-42	4.13322014002645
-40	4.37762683244697
-38	4.59107063050746
-36	4.77257602554792
-34	4.9215382686911
-32	5.03776110115305
-30	5.12149544961794
-28	5.17348676276867
-26	5.19502191775981
-24	5.18798084348386
-22	5.15488208250662
-20	5.09892730458259
-18	5.02396298367566
-16	4.93461782577611
-14	4.83611859786639
-12	4.73422292227347
-10	4.63503472276542
-8	4.54473371573937
-6	4.46922428235545
-4	4.41372250442972
-2	4.3823260020243
0	4.37762955740612
2	4.40061020701359
4	4.45000999310689
6	4.52302011933379
8	4.61524051662883
10	4.72111315162289
12	4.83436510875207
14	4.94844340082441
16	5.05689206855845
18	5.15364167661418
20	5.23320626098453
22	5.2907257321823
24	5.32225617325744
26	5.32446577407991
28	5.29476520708417
30	5.2312259288584
32	5.13252415353482
34	4.99788124684688
36	4.82701078205196
38	4.62007190570358
40	4.37762725184168
42	4.10061432683156
44	3.79035821445323
46	3.44834521178231
48	3.07662469738034
50	2.6774504439827
52	2.25340756931908
54	1.80741019113484
56	1.34270449895332
58	0.862874883768727
60	0.371838879249207
62	-0.126163730679622
64	-0.626599811478295
66	-1.12469341600643
68	-1.61550030937435
70	-2.09401244555603
72	-2.55528690025831
74	-2.99459686612709
76	-3.40758896176842
78	-3.79043377238581
80	-4.13994441333455
82	-4.45365012983421
84	-4.72981305887133
86	-4.9673787503505
88	-5.1658779019937
90	-5.32529996334608
92	-5.44590054500703
94	-5.52813373034256
96	-5.57250268299303
98	-5.57952286475293
100	-5.54972414506297
102	-5.48371385571618
104	-5.38228188256797
106	-5.24653612196033
108	-5.07804036431665
110	-4.87893579089919
112	-4.6520205743901
114	-4.40077486035265
116	-4.12933099481896
118	-3.84238468059738
120	-3.54507300113148
122	-3.24282819448901
124	-2.94122976990733
126	-2.64586724215945
128	-2.36222729665919
130	-2.09560095474911
132	-1.85102355338111
134	-1.63323014883008
136	-1.44660302897831
138	-1.2954512830845
140	-1.18318990820332
142	-1.11326433103924
144	-1.08861679971892
146	-1.11173429791131
148	-1.18456328973192
150	-1.30838261302535
152	-1.483611948965
154	-1.7095390200777
156	-1.98394280096425
158	-2.3025918482243
160	-2.6584828194536
162	-3.04173653244833
164	-3.43793750703263
166	-3.82853058445343
168	-4.19103711866045
170	-4.50074716942794
172	-4.73394226048668
174	-4.87219411075491
176	-4.90630959268249
178	-4.83815666582231
180	-4.67951824788815


==> Figures/single-driven-multi-beam/SDMB_result_data/SDMB_result-4.tsv <==
-180	-2.69122276663732
-178	-2.26257437409822
-176	-1.81519093842845
-174	-1.37143408697993
-172	-0.948978025142711
-170	-0.560871486734056
-168	-0.216203607593746
-166	0.0790672268869415
-164	0.321346154873425
-162	0.508779450174721
-160	0.640784171697754
-158	0.717688497451583
-156	0.740502594671643
-154	0.71086911346851
-152	0.630808098477554
-150	0.502718860853512
-148	0.329347256412777
-146	0.113774464613421
-144	-0.140581288993567
-142	-0.429956713125791
-140	-0.750233534945512
-138	-1.09693307484146
-136	-1.46516213219079
-134	-1.84989242613326
-132	-2.24556586794407
-130	-2.64653055762674
-128	-3.04701726475259
-126	-3.44129478695943
-124	-3.82383382437408
-122	-4.18948393650471
-120	-4.53364090540559
-118	-4.85238704763437
-116	-5.14257666074842
-114	-5.40186360462382
-112	-5.62865454431158
-110	-5.82200592209642
-108	-5.98147518603253
-106	-6.10695337867325
-104	-6.1984991318358
-102	-6.25619581544994
-100	-6.28004571862188
-98	-6.26990957177993
-96	-6.22549095395848
-94	-6.14636546935298
-92	-6.03204603097454
-90	-5.8820771862144
-88	-5.69613859436872
-86	-5.47418119562971
-84	-5.2165030817356
-82	-4.92385734700067
-80	-4.5975040241162
-78	-4.23923720057711
-76	-3.8513715384889
-74	-3.43670372742678
-72	-2.99844386988149
-70	-2.54013368159482
-68	-2.06555493824379
-66	-1.57864467714427
-64	-1.08341036732219
-62	-0.58386190515904
-60	-0.0839544846600356
-58	0.412454835825265
-56	0.901640101683313
-54	1.38002737262211
-52	1.84420979175127
-50	2.29095600159564
-48	2.71721611751276
-46	3.12012472540899
-44	3.49700782207249
-42	3.84536534124452
-40	4.16293441272317
-38	4.44764010304384
-36	4.69764655396306
-34	4.91137517148024
-32	5.08754105209182
-30	5.2252005465067
-28	5.32381475340563
-26	5.38333162473729
-24	5.40429031164704
-22	5.38794598065729
-20	5.3363554558581
-18	5.25272439593961
-16	5.14138944982861
-14	5.00802441933732
-12	4.85970451646068
-10	4.70484077622818
-8	4.55290299982739
-6	4.413873340425
-4	4.29741222645624
-2	4.21181518048448
0	4.16294790669271
2	4.15359658319421
4	4.18251784722166
6	4.24543880630109
8	4.33538028318469
10	4.44377094692638
12	4.56149160456756
14	4.67973427951903
16	4.79058435759783
18	4.8873260433576
20	4.96452961900046
22	5.01790337420038
24	5.04451703017244
26	5.04212697585144
28	5.00934804310129
30	4.94542466807602
32	4.85010991316405
34	4.72356757569062
36	4.56629701425157
38	4.37907914336568
40	4.162934456441
42	3.91909790477874
44	3.64905126263486
46	3.35424134254188
48	3.03659262039221
50	2.69806542233316
52	2.3408089820614
54	1.96715413302316
56	1.57961176457682
58	1.18087530511039
60	0.773814668334125
62	0.361471264387364
64	-0.0529560307829536
66	-0.46613155980739
68	-0.87461235518018
70	-1.27488847733557
72	-1.66343256067921
74	-2.03676148437503
76	-2.39150512180257
78	-2.72448394814094
80	-3.0327844116778
82	-3.31383301631981
84	-3.56546308187922
86	-3.78596379421834
88	-3.97411349981467
90	-4.1292021630801
92	-4.25098862536625
94	-4.33973032631188
96	-4.39610973964145
98	-4.42119930970611
100	-4.41641273375105
102	-4.383458434416
104	-4.32429401833848
106	-4.24109217976708
108	-4.13620703960324
110	-4.01214741487387
112	-3.87155539672467
114	-3.71718531243247
116	-3.55188625442234
118	-3.37858112673348
120	-3.20024958363169
122	-3.0199082453477
124	-2.84059079968657
126	-2.66532923148536
128	-2.49713629202004
130	-2.33898604799063
132	-2.19380070449713
134	-2.06443418527911
136	-1.95362825789911
138	-1.86430331871596
140	-1.79872335093422
142	-1.75939944152674
144	-1.74856871516518
146	-1.76822306156643
148	-1.82001029108813
150	-1.90508968657348
152	-2.0239111852498
154	-2.17589809760399
156	-2.35900020854806
158	-2.56909062992653
160	-2.7990038934556
162	-3.03851761775392
164	-3.27237985619165
166	-3.48094350750371
168	-3.64085915354531
170	-3.7277376237356
172	-3.72063226800768
174	-3.60726089548116
176	-3.38775666609336
178	-3.074964709519
180	-2.69122276663732


==> Figures/single-driven-multi-beam/SDMB_result_data/SDMB_result-5.tsv <==
-180	-5.71205183064176
-178	-5.8635500165499
-176	-5.94463277528147
-174	-5.93510021129408
-172	-5.81559159152702
-170	-5.5748634907403
-168	-5.21572597176733
-166	-4.7561641611933
-164	-4.22503940128643
-162	-3.65512953424654
-160	-3.07701967608664
-158	-2.51594893616938
-156	-1.98978211553685
-154	-1.51117526003002
-152	-1.087715233477
-150	-0.723402735352425
-148	-0.419678003541446
-146	-0.176201739841925
-144	0.00858341093236452
-142	0.13706299182587
-140	0.212187122157801
-138	0.237295819583142
-136	0.216179379342325
-134	0.15220825903539
-132	0.0496781166215051
-130	-0.0873267456605843
-128	-0.254579839077012
-126	-0.447745282401572
-124	-0.662383821685989
-122	-0.893957883157686
-120	-1.13783952972727
-118	-1.3893224513945
-116	-1.64363748440211
-114	-1.89597904330034
-112	-2.14153567989152
-110	-2.37553549872641
-108	-2.59329510983992
-106	-2.79028530537148
-104	-2.96220134880835
-102	-3.10504275555644
-100	-3.21519660585028
-98	-3.28952424672363
-96	-3.32544160838769
-94	-3.32099415044326
-92	-3.27491604813028
-90	-3.18667254081904
-88	-3.05647026190364
-86	-2.88528459232188
-84	-2.6747790659988
-82	-2.42728523235922
-80	-2.14571901505038
-78	-1.83349340103669
-76	-1.49442058817179
-74	-1.13261440105415
-72	-0.752393903861733
-70	-0.358194797563744
-68	0.0455092977638204
-66	0.454272138917874
-64	0.863731462759344
-62	1.26965278754857
-60	1.66796460105506
-58	2.05478665086385
-56	2.42645338392266
-54	2.77953445698021
-52	3.11085650201691
-50	3.41752565660254
-48	3.69695657728104
-46	3.94690725060489
-44	4.16553154526401
-42	4.35116938202356
-40	4.503285931187
-38	4.62141629906849
-36	4.70592772023758
-34	4.75796960669386
-32	4.77957379855313
-30	4.77373349570088
-28	4.74444659052628
-26	4.6966857848686
-24	4.63626529679402
-22	4.56956925294158
-20	4.50328584084298
-18	4.44325665215645
-16	4.39480530842264
-14	4.36155000402181
-12	4.34522113721977
-10	4.34559872934304
-8	4.36076450340716
-6	4.38761967743598
-4	4.42254120993443
-2	4.46203830624132
0	4.50328576224719
2	4.54454318359038
4	4.58502512218298
6	4.62501185196257
8	4.66548547736205
10	4.7077025846652
12	4.75272320348129
14	4.80097484886335
16	4.85192880727918
18	4.90394166368478
20	4.95428336600732
22	4.99917293703539
24	5.03462549667938
26	5.05605505813757
28	5.05904682866952
30	5.03952181682418
32	4.99393096931415
34	4.91936992161093
36	4.81363236130452
38	4.67521447254195
40	4.50328582838239
42	4.29764694114406
44	4.05874132861782
46	3.78727243322161
48	3.48477302778316
50	3.15304923345843
52	2.79432558789822
54	2.4112087222207
56	2.00666541438215
58	1.58400734401171
60	1.14687315938728
62	0.69921174787444
64	0.24525807587238
66	-0.210500715449395
68	-0.663369894038737
70	-1.10851006151909
72	-1.54101208331025
74	-1.95599282119412
76	-2.34869804403721
78	-2.71461670553498
80	-3.04959020175595
82	-3.34991152247865
84	-3.61240933260588
86	-3.83450299863741
88	-4.01423556165442
90	-4.15029197232833
92	-4.24194621891105
94	-4.28911117077804
96	-4.29227221928834
98	-4.25248586532458
100	-4.17136703761392
102	-4.05108352755669
104	-3.89434493914516
106	-3.70438594116379
108	-3.48493282361996
110	-3.24015490582782
112	-2.97459961821102
114	-2.69311235389698
116	-2.40075235490143
118	-2.10270209258609
120	-1.80418723609516
122	-1.5104004110025
124	-1.22644167329573
126	-0.9572668165752
128	-0.707652890478557
130	-0.482167444469205
132	-0.28515070981656
134	-0.120695624630792
136	0.00739628274150522
138	0.0953328451728466
140	0.140207466531097
142	0.13905595530469
144	0.0894606437170689
146	-0.0104584378407165
148	-0.161906612589391
150	-0.365236634128513
152	-0.619718050899771
154	-0.923261206476678
156	-1.27210765171021
158	-1.66052890772323
160	-2.08039635853693
162	-2.52207832540291
164	-2.97334342437401
166	-3.42124343875033
168	-3.85315295595419
170	-4.25833177574228
172	-4.62920447027371
174	-4.96172341898792
176	-5.25436824378932
178	-5.50584554491547
180	-5.71205183064176


==> Figures/single-driven-multi-beam/SDMB_result_data/SDMB_result-6.tsv <==
-180	-5.71205801839107
-178	-5.86355799381449
-176	-5.94464172534232
-174	-5.93510926258908
-172	-5.81559997510813
-170	-5.57487069223272
-168	-5.2157318126317
-166	-4.75616876936707
-164	-4.22504309670599
-162	-3.65513269693871
-160	-3.0770226507072
-158	-2.51595198636227
-156	-1.98978541880185
-154	-1.5111789175608
-152	-1.08771928870858
-150	-0.723407190696648
-148	-0.419682833698861
-146	-0.176206901474067
-144	0.0085779725539201
-142	0.137057338425749
-140	0.212181319641268
-138	0.237289936265949
-136	0.216173484964367
-134	0.152202423753823
-132	0.0496724107206641
-130	-0.0873322522336462
-128	-0.254585077212525
-126	-0.447750184409171
-124	-0.662388322027658
-122	-0.893961919363349
-120	-1.13784304351732
-118	-1.3893253899959
-116	-1.64363980204431
-114	-1.89598070283934
-112	-2.14153665448461
-110	-2.37553577346193
-108	-2.59329468319714
-106	-2.79028419036678
-104	-2.96219957368517
-102	-3.10504036388652
-100	-3.21519365593943
-98	-3.28952081026507
-96	-3.3254377683702
-94	-3.32098999839375
-92	-3.27491168084586
-90	-3.18666805677963
-88	-3.05646575766233
-86	-2.88528015900442
-84	-2.67477478634197
-82	-2.42728117829909
-80	-2.14571524603618
-78	-1.83348996312052
-76	-1.49441751379771
-74	-1.13261170949526
-72	-0.75239160213767
-70	-0.358192881709467
-68	0.0455108412114875
-66	0.45427333136469
-64	0.863732332009631
-62	1.2696533663515
-60	1.66796492578408
-58	2.05478676034658
-56	2.42645331842163
-54	2.77953425730663
-52	3.1108562087435
-50	3.41752530934191
-48	3.69695621398422
-46	3.94690690681873
-44	4.16553125328058
-42	4.35116916994496
-40	4.50328582187362
-38	4.62141630855779
-36	4.70592785622508
-34	4.75796986673701
-32	4.7795741682442
-30	4.77373394707523
-28	4.74444708112689
-26	4.69668625809831
-24	4.63626568427588
-22	4.56956947956039
-20	4.50328583251646
-18	4.44325634764443
-16	4.39480467051994
-14	4.36154903152989
-12	4.34521987333388
-10	4.34559726480203
-8	4.36076297351514
-6	4.38761825343342
-4	4.42254008622047
-2	4.46203768524168
0	4.50328583849346
2	4.54454412831161
4	4.58502706820628
6	4.62501488146359
8	4.66548961217852
10	4.70770778107816
12	4.75272935270866
14	4.80098178392806
16	4.85193631580562
18	4.90394950490334
20	4.95429128931395
22	4.99918069964448
24	5.03463287620141
26	5.05606186274021
28	5.0590529007788
30	5.0395270332129
32	4.99393523829955
34	4.91937317858989
36	4.81363456364472
38	4.67521559455769
40	4.50328585685343
42	4.29764587159456
44	4.05873916228234
46	3.7872691754772
48	3.4847686862919
50	3.15304381774258
52	2.79431910930211
54	2.41120119438307
56	2.0066568541413
58	1.58399777267872
60	1.14686260428204
62	0.699200244014537
64	0.245245667668405
66	-0.210513972682085
68	-0.663383932972602
70	-1.10852480236227
72	-1.54102743424316
74	-1.95600867989068
76	-2.34871430035318
78	-2.71463324530216
80	-3.04960691143358
82	-3.34992829421884
84	-3.61242606917193
86	-3.83451961753929
88	-4.01425199796604
90	-4.15030817981259
92	-4.2419621692457
94	-4.28912685121302
96	-4.29228762892914
98	-4.25250101068818
100	-4.17138192803173
102	-4.05109817099389
104	-3.89435933886252
106	-3.70440009347116
108	-3.48494671678857
110	-3.24016852004869
112	-2.97461292636148
114	-2.69312532281096
116	-2.40076494685579
118	-2.10271426672605
120	-1.80419894962011
122	-1.51041161999995
124	-1.22645233317545
126	-0.957276882124515
128	-0.707662315586695
130	-0.48217618158298
132	-0.285158709224801
134	-0.120702833641867
136	0.00738992064051163
138	0.0953273910719443
140	0.140202986416816
142	0.139052520305312
144	0.0894583294016973
146	-0.0104595531497442
148	-0.161906451085927
150	-0.365235124100624
152	-0.619715135494132
154	-0.923256856669172
156	-1.27210188434495
158	-1.66052180878275
160	-2.08038811079763
162	-2.52206923322294
164	-2.9733339327891
166	-3.42123412969298
168	-3.85314451275048
170	-4.25832491092135
172	-4.62919982600658
174	-4.96172146305191
176	-5.25436918779624
178	-5.50584930245895
180	-5.71205801839106


==> Figures/single-driven-multi-beam/SDMB_result_data/SDMB_result-7.tsv <==
-60	0
-40	6
-20	6
0	6
20	6
40	6
60	0


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan0-1.tsv <==
0	8.71096429467724


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan0-2.tsv <==
-180	2.34560847342195
-178	2.3308241937444
-176	2.24996305485225
-174	2.1035112160744
-172	1.89196879665796
-170	1.6158845247151
-168	1.27589693979663
-166	0.872784018699548
-164	0.407528698444995
-162	-0.118602551286476
-160	-0.703956665979965
-158	-1.34634396700571
-156	-2.0429680771833
-154	-2.79010061805886
-152	-3.58296628215334
-150	-4.41550058338985
-148	-5.28016636487467
-146	-6.16786149759396
-144	-7.06801110646426
-142	-7.96894715557579
-140	-8.85865913689004
-138	-9.72591624073679
-136	-10.5617257753356
-134	-11.3601522744412
-132	-12.1199253675536
-130	-12.8439903351135
-128	-13.5389435151335
-126	-14.21376774815
-124	-14.8783393684156
-122	-15.5420473097592
-120	-16.2126995427919
-118	-16.8957355082665
-116	-17.5936591066969
-114	-18.3055630635326
-112	-19.0266503789033
-110	-19.7476813413213
-108	-20.4544409297822
-106	-21.127363874518
-104	-21.7417581361938
-102	-22.2690701520043
-100	-22.6796575041705
-98	-22.9469015052849
-96	-23.0517077953556
-94	-22.9857109934981
-92	-22.7518466791045
-90	-22.3623027091097
-88	-21.8350658412696
-86	-21.1906472100359
-84	-20.4495994395174
-82	-19.6312036133553
-80	-18.752782472769
-78	-17.8294438184852
-76	-16.8740411175788
-74	-15.8972498184927
-72	-14.9077470201505
-70	-13.9124414918819
-68	-12.9167431641277
-66	-11.9248399671265
-64	-10.9399622076461
-62	-9.96462053883843
-60	-9.00080372621581
-58	-8.0501540384798
-56	-7.11409202773484
-54	-6.1939198872849
-52	-5.29089283395813
-50	-4.40627140678045
-48	-3.54134749447028
-46	-2.69746515944195
-44	-1.87602389607247
-42	-1.07846418517344
-40	-0.306287887803366
-38	0.438984657856682
-36	1.15581803679415
-34	1.84267829566191
-32	2.49804938963151
-30	3.12044537431428
-28	3.70842687343632
-26	4.2606100510142
-24	4.77567918596328
-22	5.25239392045969
-20	5.68954393185678
-18	6.08614631324884
-16	6.44118737412387
-14	6.75379000897354
-12	7.02317954925137
-10	7.2486879085127
-8	7.4297591205549
-6	7.56595441961849
-4	7.65695785727037
-2	7.70258501482864
0	7.70279171300917
2	7.65766961123309
4	7.56750595623311
6	7.43274655639702
8	7.25403973240237
10	7.03225457311194
12	6.7685086857005
14	6.46419801473084
16	6.12103478036606
18	5.74108822292982
20	5.32682854508814
22	4.88123043032516
24	4.40761546176231
26	3.90997572382628
28	3.39281390876739
30	2.86118178226689
32	2.3206392589103
34	1.77715346732591
36	1.2369401750568
38	0.706236947796028
40	0.191011871595521
42	-0.303353372248313
44	-0.77236759690965
46	-1.21274349741765
48	-1.62250816132234
50	-2.00104580426529
52	-2.34902030165542
54	-2.66814892682717
56	-2.96093078801958
58	-3.23033857375659
60	-3.47954879642981
62	-3.71171056905887
64	-3.92978904926726
66	-4.136466548825
68	-4.3341025564224
70	-4.52473247250965
72	-4.71009616965025
74	-4.89167829677529
76	-5.07076158822766
78	-5.24847550700108
80	-5.42584043148849
82	-5.60381035235493
84	-5.78330752004842
86	-5.96524984252675
88	-6.15057584890491
90	-6.34026533523191
92	-6.53535808281388
94	-6.73697789877953
96	-6.94635532218903
98	-7.16485862925915
100	-7.39403139059546
102	-7.6356410012253
104	-7.89173723245888
106	-8.16472639344
108	-8.4574554259508
110	-8.77330858345189
112	-9.11630357594157
114	-9.49117309146964
116	-9.90339424690795
118	-10.3590879090301
120	-10.864632389264
122	-11.4256752426586
124	-12.0448808028392
126	-12.7171604905145
128	-13.4201838353121
130	-14.0977215400038
132	-14.6383174279123
134	-14.8718941087164
136	-14.6318477815581
138	-13.875449743028
140	-12.7246003807466
142	-11.3666162420634
144	-9.95154098759173
146	-8.5671473958013
148	-7.25570974397347
150	-6.03416341935711
152	-4.90707220908169
154	-3.87351564979228
156	-2.93044320112085
158	-2.07422985715963
160	-1.30137862899806
162	-0.608681441924943
164	0.00654493075352949
166	0.546583131751039
168	1.01332983940659
170	1.40834979694962
172	1.73293163877862
174	1.9881361364202
176	2.17484196308707
178	2.29378573010319
180	2.34560847342195


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan0-3.tsv <==
-180	2.20424090820287
-178	2.13845961120196
-176	1.96623563802654
-174	1.69055903743744
-172	1.31475330229735
-170	0.843192663420293
-168	0.28232292905749
-166	-0.357884176784774
-164	-1.06194678143833
-162	-1.80647425094869
-160	-2.55799337921527
-158	-3.27253151296569
-156	-3.90024493281115
-154	-4.39544797576554
-152	-4.73158245391316
-150	-4.91134537829056
-148	-4.96480429220368
-146	-4.93689498484868
-144	-4.87323153858724
-142	-4.81119099918075
-140	-4.77714698063397
-138	-4.7874029465585
-136	-4.85046239013622
-134	-4.96885956598252
-132	-5.14116102383954
-130	-5.36279360114298
-128	-5.6266786026647
-126	-5.92359718366113
-124	-6.24241953335563
-122	-6.57036407113149
-120	-6.89343940232597
-118	-7.19718057790518
-116	-7.46772091754652
-114	-7.69310860082871
-112	-7.86460850637595
-110	-7.97764001499564
-108	-8.03204621195398
-106	-8.03159538300196
-104	-7.98288089137251
-102	-7.89395875224931
-100	-7.77306238687101
-98	-7.62762254418738
-96	-7.46365901197797
-94	-7.28550313583003
-92	-7.09576486918547
-90	-6.89544872890567
-88	-6.68414940189578
-86	-6.46034809392478
-84	-6.2216400164517
-82	-5.96509624785402
-80	-5.68759715551817
-78	-5.38620126309907
-76	-5.058508571057
-74	-4.70299590143101
-72	-4.31927576861588
-70	-3.9082446861057
-68	-3.47210448040216
-66	-3.01424774325965
-64	-2.53903488809382
-62	-2.05150299066306
-60	-1.5570472656008
-58	-1.06111896869291
-56	-0.568960069608966
-54	-0.0853911542793195
-52	0.385349531936255
-50	0.839721023431906
-48	1.27496495577905
-46	1.68916079186681
-44	2.08126699287543
-42	2.4511761513352
-40	2.79958333482036
-38	3.12817141118133
-36	3.43937606277359
-34	3.73628411913643
-32	4.02240517879451
-30	4.30135216003987
-28	4.57644840420437
-26	4.85028787597219
-24	5.12431734186814
-22	5.39850499025927
-20	5.67106626021465
-18	5.93886060816208
-16	6.19701806949812
-14	6.43965567709695
-12	6.66018016195249
-10	6.85168482798758
-8	7.00728919721691
-6	7.12038996344611
-4	7.18481615898155
-2	7.19490133186335
0	7.14548668442023
2	7.03180820347425
4	6.84964702800479
6	6.59495337890232
8	6.2639076499695
10	5.85279072974326
12	5.35789994106887
14	4.77548316522977
16	4.10171773206559
18	3.33276240699215
20	2.46495250788277
22	1.49548696051019
24	0.422555968615113
26	-0.751522432118371
28	-2.01756922830873
30	-3.35311076096138
32	-4.71279032258847
34	-6.01765908240427
36	-7.15405402072026
38	-8.00229481354133
40	-8.49840293199883
42	-8.67820151086799
44	-8.6508925767013
46	-8.53632440061753
48	-8.42296869067072
50	-8.36398887747423
52	-8.38647090063007
54	-8.50178192718414
56	-8.71271201952808
58	-9.01764244556983
60	-9.41274170721072
62	-9.89301131580792
64	-10.4526508888084
66	-11.0850142888927
68	-11.7822458810109
70	-12.5346648849083
72	-13.3298907834838
74	-14.1517471531227
76	-14.9790251470373
78	-15.7844012320655
80	-16.5340171760325
82	-17.1885899908604
84	-17.7068384771975
86	-18.0514083639675
88	-18.1959066498944
90	-18.1303574732454
92	-17.8624253570998
94	-17.4145832497772
96	-16.8184821141729
98	-16.1093600152873
100	-15.3217528179787
102	-14.4868769917251
104	-13.6314285067133
106	-12.777379920267
108	-11.9423742102629
110	-11.1404087468673
112	-10.3826281533348
114	-9.67808814356153
116	-9.0344453720405
118	-8.45856159451669
120	-7.95703669040495
122	-7.53670426813941
124	-7.20512009121467
126	-6.9711120922687
128	-6.84546016778083
130	-6.84181926839353
132	-6.97808885180806
134	-7.27858109189292
136	-7.77765600600489
138	-8.52693096659587
140	-9.60689079971653
142	-11.1584902118075
144	-13.4601103012696
146	-17.1959959109851
148	-24.9308177893822
150	-26.2521884653502
152	-16.7339238786342
154	-11.9558699733141
156	-8.76857037402203
158	-6.39121316912157
160	-4.5192309959122
162	-3.00234524273894
164	-1.75643710009451
166	-0.729601413556896
168	0.112124168771665
170	0.791965099082706
172	1.32632344144672
174	1.72705353673218
176	2.00287043704843
178	2.16027167297943
180	2.20424090820287


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan0-4.tsv <==
-180	3.99001097836052
-178	3.98729421622156
-176	3.88246878285442
-174	3.67492933871911
-172	3.36317390495159
-170	2.94470780231601
-168	2.41588031635774
-166	1.77163347276307
-164	1.00513030607773
-162	0.107200517839325
-160	-0.934483416306371
-158	-2.13658518494151
-156	-3.52228332614128
-154	-5.12409932532263
-152	-6.98903007899411
-150	-9.18628024479322
-148	-11.8164059095359
-146	-14.9984750015515
-144	-18.6429345043861
-142	-21.190521049293
-140	-20.2284893693115
-138	-17.9707681853211
-136	-16.1379636544632
-134	-14.8587559522236
-132	-14.0140112925684
-130	-13.4981072073799
-128	-13.236142014358
-126	-13.1744485097747
-124	-13.2719004044226
-122	-13.4937728747683
-120	-13.8073957262476
-118	-14.1790184210273
-116	-14.5719819902283
-114	-14.9468069622219
-112	-15.2640615126499
-110	-15.4901375067929
-108	-15.6042257181556
-106	-15.6029443336631
-104	-15.4997008750148
-102	-15.3190441280551
-100	-15.0892439125941
-98	-14.8363668778212
-96	-14.5811691988961
-94	-14.3383282468018
-92	-14.1169936185821
-90	-13.9217812213942
-88	-13.7537364288849
-86	-13.611135678727
-84	-13.4899911410143
-82	-13.3844724322572
-80	-13.2872123343601
-78	-13.1896413555731
-76	-13.082422577954
-74	-12.9560398677339
-72	-12.8015142693478
-70	-12.6111533447843
-68	-12.379171870369
-66	-12.1019586036119
-64	-11.7778689769551
-62	-11.406526712267
-60	-10.9877906123013
-58	-10.520673411791
-56	-10.0025320364819
-54	-9.42885196580834
-52	-8.7938292055523
-50	-8.09177454600072
-48	-7.31904142368122
-46	-6.47593717784067
-44	-5.56791825835856
-42	-4.60530920047092
-40	-3.6029770955523
-38	-2.57741847437898
-36	-1.54553472017733
-34	-0.523042468545436
-32	0.476368339423107
-30	1.44133984631635
-28	2.36278504388957
-26	3.23362107510557
-24	4.04843036870995
-22	4.80311954791499
-20	5.49455335017691
-18	6.12057172326319
-16	6.67936549893075
-14	7.16962634381797
-12	7.59034328379018
-10	7.94071373523051
-8	8.22007568565544
-6	8.42785765189385
-4	8.56353794041878
-2	8.62661585220078
0	8.616586058271
2	8.53287373924044
4	8.37494348146642
6	8.14214735510111
8	7.83375915696438
10	7.44895202592039
12	6.98677866723981
14	6.4461486472341
16	5.82580719503392
18	5.12431077475166
20	4.3400033294933
22	3.47109045835506
24	2.51529476868003
26	1.4703095383087
28	0.333548684644392
30	-0.897705599065058
32	-2.22611846594982
34	-3.6539516737187
36	-5.18239115961906
38	-6.81032468621544
40	-8.53218334491117
42	-10.3342438286167
44	-12.1890533289055
46	-14.0462870866572
48	-15.827957807083
50	-17.4298072813102
52	-18.7473128795991
54	-19.7193005963938
56	-20.3542560287857
58	-20.7105470098669
60	-20.8544234731719
62	-20.8350912110451
64	-20.6847401015855
66	-20.429096661941
68	-20.0955945725315
70	-19.715007818519
72	-19.3186596184447
74	-18.9348332284428
76	-18.5866774474593
78	-18.2917950414435
80	-18.0629695517087
82	-17.9093189839803
84	-17.8373735161329
86	-17.8518572163194
88	-17.9560184896607
90	-18.1513484945505
92	-18.436425339119
94	-18.8041902409996
96	-19.2369711250763
98	-19.6982265461417
100	-20.1219535659352
102	-20.4068488805481
104	-20.4328782467467
106	-20.1135030880594
108	-19.4521986612083
110	-18.5411531142383
112	-17.5038045549662
114	-16.4438858794179
116	-15.4301983810043
118	-14.5030679254637
120	-13.6852113967446
122	-12.9902558999673
124	-12.4282216508758
126	-12.0089509734538
128	-11.7444793059936
130	-11.6510667702979
132	-11.7514502801957
134	-12.0777486451967
136	-12.6751057026674
138	-13.604980943914
140	-14.9333768425719
142	-16.6420714484508
144	-18.1815207901737
146	-17.8483017418146
148	-15.2821393486371
150	-12.2489991728811
152	-9.54681139143639
154	-7.25321748014278
156	-5.30658921407818
158	-3.64200776811908
160	-2.20987161041358
162	-0.974176594402518
164	0.091023738732563
166	1.00474041265829
168	1.78105165645097
170	2.43048426359922
172	2.96094740805556
174	3.37836477809785
176	3.68710920439671
178	3.89029983203804
180	3.99001097836052


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan0-5.tsv <==
-180	1.11679684599605
-178	1.06650060251135
-176	0.965470095982383
-174	0.81441132870376
-172	0.614425609043566
-170	0.367053525663637
-168	0.0743295588206154
-166	-0.26115267886564
-164	-0.636165091686225
-162	-1.04677069479684
-160	-1.48825171396298
-158	-1.95521367697294
-156	-2.44098282134619
-154	-2.93855069715912
-152	-3.44011165543886
-150	-3.93747730139645
-148	-4.4224462436085
-146	-4.88726720879329
-144	-5.32514280072795
-142	-5.7306955061174
-140	-6.10030131760038
-138	-6.43222358449989
-136	-6.72626805401196
-134	-6.98462422380799
-132	-7.20952044959825
-130	-7.40427928404388
-128	-7.57243427704242
-126	-7.71744305453282
-124	-7.84247702027382
-122	-7.95031562103942
-120	-8.04330583360793
-118	-8.12338022360393
-116	-8.19209009208832
-114	-8.25065681839194
-112	-8.30001125750508
-110	-8.34083433546951
-108	-8.37357911728264
-106	-8.39849426070216
-104	-8.41563417523499
-102	-8.42487087615194
-100	-8.42590168023995
-98	-8.41826335857399
-96	-8.40134435907994
-94	-8.37440189899423
-92	-8.33658329321577
-90	-8.28694715053594
-88	-8.22447881713332
-86	-8.1481343755609
-84	-8.05681876891034
-82	-7.9494150470297
-80	-7.82477500587394
-78	-7.68170569399619
-76	-7.51893841046033
-74	-7.33510006272525
-72	-7.12867447679908
-70	-6.89797565544433
-68	-6.64113758833227
-66	-6.35614259644223
-64	-6.04088772615581
-62	-5.69331345711165
-60	-5.31158509763597
-58	-4.89431682768623
-56	-4.4408179178887
-54	-3.95131913187532
-52	-3.42714339060395
-50	-2.87078362032982
-48	-2.28586536463115
-46	-1.67700765788936
-44	-1.04958909771225
-42	-0.409818357332794
-40	0.236733987754825
-38	0.883765366089052
-36	1.52542938059913
-34	2.15625399244655
-32	2.77123106915237
-30	3.36585550396692
-28	3.93613362192717
-26	4.47856233851145
-24	4.99009586233878
-22	5.46810262086797
-20	5.91040039538467
-18	6.31490614308913
-16	6.68004681075086
-14	7.00442167194204
-12	7.28684732401266
-10	7.52633140504989
-8	7.72204974648272
-6	7.87332857197948
-4	7.97962906300796
-2	8.04053733476688
0	8.05575602176664
2	8.02510968892926
4	7.94852721404451
6	7.82603721505723
8	7.65779720659843
10	7.44409084691663
12	7.1853415435828
14	6.88213037514603
16	6.53522181326307
18	6.14559350162288
20	5.71447566020425
22	5.24333520273601
24	4.73414210060424
26	4.18917106841047
28	3.61122719188697
30	3.0036962882238
32	2.37063260257291
34	1.71683344403944
36	1.04789814590569
38	0.370242796450611
40	-0.3089563781405
42	-0.981910011367117
44	-1.6404136995595
46	-2.27662806271199
48	-2.88290004523891
50	-3.45286846478028
52	-3.98178486535002
54	-4.46686971821071
56	-4.90743294025083
58	-5.30472119520485
60	-5.66155226506214
62	-5.98180651996853
64	-6.26989427507765
66	-6.53027968474658
68	-6.7671194368712
70	-6.98403411362197
72	-7.18399197857738
74	-7.36929244567004
76	-7.5416090888084
78	-7.70207170851854
80	-7.85136611395414
82	-7.98983138489201
84	-8.11755857357133
86	-8.23447265876972
88	-8.34039956364567
90	-8.43513115230342
92	-8.51843213380996
94	-8.590117756589
96	-8.65003657420526
98	-8.69808341021102
100	-8.73419789026259
102	-8.75835173399558
104	-8.77052946699758
106	-8.77070351650745
108	-8.75879553821144
110	-8.73463573826827
112	-8.69791020528267
114	-8.64809801234285
116	-8.58440426391917
118	-8.50568469440858
120	-8.41038060101545
122	-8.29645808086234
124	-8.16139079933873
126	-8.00218399727819
128	-7.81548129222808
130	-7.597766526766
132	-7.34567068508971
134	-7.0563658825419
136	-6.72798236262002
138	-6.3603136619218
140	-5.9543862422377
142	-5.5134325771035
144	-5.0423715815112
146	-4.5476023634844
148	-4.03657574127621
150	-3.51731179842174
152	-2.99793765378486
154	-2.48630862214763
156	-1.98973471727978
158	-1.51481502896107
160	-1.06727288973924
162	-0.652333297193621
164	-0.274124841327449
166	0.0637857620279757
168	0.358458887371176
170	0.607511073756459
172	0.80905174268798
174	0.961626235837449
176	1.06417512786146
178	1.11600329117463
180	1.11679684599605


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan0-6.tsv <==
-180	3.98606344442841
-178	3.98296435764099
-176	3.87754683584178
-174	3.66919133467316
-172	3.35637222347712
-170	2.93655947921265
-168	2.40605169498165
-166	1.7597190343681
-164	0.990622198478181
-162	0.0894428493473466
-160	-0.956365990054154
-158	-2.16380418088314
-156	-3.55658673971364
-154	-5.16813812465059
-152	-7.04707114762731
-150	-9.26570417677947
-148	-11.9310562834086
-146	-15.1757061749397
-144	-18.9230801261812
-142	-21.4827971843688
-140	-20.3192181586635
-138	-17.9602595559281
-136	-16.1005472553765
-134	-14.8159207111045
-132	-13.9720206158175
-130	-13.4589860205085
-128	-13.2006397151922
-126	-13.1429431846485
-124	-13.24470769538
-122	-13.4712555477016
-120	-13.7899886753026
-118	-14.1671969228715
-116	-14.566173210481
-114	-14.9472459873483
-112	-15.2706231323944
-110	-15.5022210797883
-108	-15.6207864624989
-106	-15.6226989653801
-104	-15.5214193691468
-102	-15.34178596764
-100	-15.1124575770191
-98	-14.8598671852985
-96	-14.6050538449288
-94	-14.362885673362
-92	-14.1426276536151
-90	-13.9489570747979
-88	-13.7829433622462
-86	-13.6428594589577
-84	-13.5246903256927
-82	-13.422554439256
-80	-13.3290076836825
-78	-13.2353772652833
-76	-13.1322002430937
-74	-13.0098222826732
-72	-12.8591323554678
-70	-12.6723353941804
-68	-12.443594778776
-66	-12.1693100869113
-64	-11.8479028909579
-62	-11.4790915167247
-60	-11.0628161519529
-58	-10.5981109451635
-56	-10.0822546736565
-54	-9.51053599229487
-52	-8.87684946242976
-50	-8.1751550834312
-48	-7.40149560100206
-46	-6.55600395195678
-44	-5.6441604783502
-42	-4.67650809091268
-40	-3.66826786547723
-38	-2.63633265275406
-36	-1.59796614676535
-34	-0.569167500847927
-32	0.436182710170321
-30	1.40661810747017
-28	2.333006063646
-26	3.20826093581076
-24	4.02698851408557
-22	4.7851327045312
-20	5.47960123595881
-18	6.10827792829527
-16	6.66939480347411
-14	7.16168122270057
-12	7.5841595580947
-10	7.93605612435243
-8	8.21673351038757
-6	8.4256408306301
-4	8.56227329489887
-2	8.62614371280747
0	8.61675711795783
2	8.53354623458068
4	8.37597984725368
6	8.14341192589762
8	7.83511501057337
10	7.45025783656489
12	6.98788518936475
14	6.4468946392387
16	5.8260145286495
18	5.12377836460063
20	4.33849937300482
22	3.46834237712916
24	2.5109752500949
26	1.4640180136338
28	0.324784773181047
30	-0.9095800730444
32	-2.2419351068025
34	-3.67481835467591
36	-5.20981668188834
38	-6.84640636316025
40	-8.57988331084423
42	-10.3977697335922
44	-12.274299695362
46	-14.1610757992169
48	-15.9814729503444
50	-17.6302572931081
52	-18.9979332563727
54	-20.0155496883483
56	-20.6854005645909
58	-21.0639155285266
60	-21.2181074891675
62	-21.1983372761006
64	-21.0379002461083
66	-20.76423631324
68	-20.4073917064291
70	-20.0011670204291
72	-19.5795771434258
74	-19.1728042042777
76	-18.8050658542269
78	-18.4944094090043
80	-18.2536961623617
82	-18.0919632154438
84	-18.0156398035348
86	-18.0294093485255
88	-18.1365787651232
90	-18.3387958354305
92	-18.634836417765
94	-19.0176932003306
96	-19.4691568736756
98	-19.9506478914969
100	-20.3912198860926
102	-20.6808994819163
104	-20.6901780686431
106	-20.3303687844062
108	-19.6148511987172
110	-18.6502200465089
112	-17.5687749229798
114	-16.4760369249826
116	-15.4389980012583
118	-14.4954151334742
120	-13.6658136359621
122	-12.962213626267
124	-12.3935141729145
126	-11.9687744133192
128	-11.6994606605319
130	-11.6013857403392
132	-11.6968934659203
134	-12.0177168292278
136	-12.6086175652262
138	-13.5308498453664
140	-14.8514228313075
142	-16.5593569374777
144	-18.133406889912
146	-17.8807026795097
148	-15.3478894373639
150	-12.3066013446746
152	-9.59099267454768
154	-7.28661860852862
156	-5.33205986019906
158	-3.6616613526397
160	-2.2252017836522
162	-0.986251225060842
164	0.0814213557697573
166	0.997018270820803
168	1.77474839308875
170	2.42522901135927
172	2.9564324621624
174	3.37432632454941
176	3.68331316114216
178	3.88653090714652
180	3.98606344442841


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan0-7.tsv <==
-180	2.70756218274759
-178	2.73665851371779
-176	2.69475147750317
-174	2.58157381420958
-172	2.39673120703799
-170	2.13967804578253
-168	1.80968616487793
-166	1.40580322258983
-164	0.926802587320499
-162	0.371113761316089
-160	-0.263263655056564
-158	-0.978885591270464
-156	-1.7789724352311
-154	-2.66764954071204
-152	-3.65017508118721
-150	-4.73326965664603
-148	-5.92551917195721
-146	-7.23782748380655
-144	-8.68378596324869
-142	-10.2795131478452
-140	-12.0415384250472
-138	-13.9784501188713
-136	-16.0642402163552
-134	-18.1634374867924
-132	-19.8979636257844
-130	-20.6854776540889
-128	-20.350750121154
-126	-19.3832160123469
-124	-18.2833982425375
-122	-17.2728960883643
-120	-16.4081391419959
-118	-15.6859629027478
-116	-15.0871429235875
-114	-14.5908009332505
-112	-14.1785006479517
-110	-13.8350165688167
-108	-13.548088099272
-106	-13.3079600880712
-104	-13.1069173815556
-102	-12.9388977656338
-100	-12.7991813600435
-98	-12.6841599823244
-96	-12.5911603133931
-94	-12.518319051973
-92	-12.4644982693771
-90	-12.4292261967566
-88	-12.4126524764033
-86	-12.415520397444
-84	-12.4390853345214
-82	-12.4850236812772
-80	-12.5552419343484
-78	-12.6515313290448
-76	-12.7749648810512
-74	-12.9248707385261
-72	-13.0971126762204
-70	-13.2813661226554
-68	-13.4571213999744
-66	-13.5887923816819
-64	-13.6220970812426
-62	-13.4871228338491
-60	-13.1148276551586
-58	-12.4654770997333
-56	-11.5504993761069
-54	-10.4273940042862
-52	-9.17276847742204
-50	-7.85666227784524
-48	-6.53105813146777
-46	-5.22983596415311
-44	-3.97319022623347
-42	-2.77222267012309
-40	-1.63278637930468
-38	-0.557291169336379
-36	0.453533036472003
-34	1.39988828066427
-32	2.28242452314177
-30	3.10196708252003
-28	3.85937153608096
-26	4.55544660336556
-24	5.19092062909901
-22	5.76642910300959
-20	6.28248964153375
-18	6.73959482617068
-16	7.13811610133291
-14	7.47837153070402
-12	7.76062590426258
-10	7.98510169110555
-8	8.15198956959861
-6	8.26145807095838
-4	8.31366219124839
-2	8.30875366988266
0	8.24688917016599
2	8.12819535642273
4	7.95293252190111
6	7.72129587704055
8	7.43355314335044
10	7.09002766627853
12	6.69111435710416
14	6.23729711225145
16	5.72917448345672
18	5.16749062158102
20	4.55317583396103
22	3.88743999582545
24	3.17170719797841
26	2.40790302864623
28	1.59846526847304
30	0.746539958707868
32	-0.143792812595623
34	-1.06723539271655
36	-2.01691186101144
38	-2.98394127955297
40	-3.95698877630927
42	-4.92186231590966
44	-5.86112960211615
46	-6.75528548570642
48	-7.58266929726112
50	-8.32234841098542
52	-8.95691172462549
54	-9.47547511862422
56	-9.8757278838852
58	-10.1640628414517
60	-10.3538107201672
62	-10.4623260810679
64	-10.5080803677919
66	-10.50848970166
68	-10.4787282267855
70	-10.431340359316
72	-10.3763622227256
74	-10.3216760369884
76	-10.2734463177943
78	-10.2365183600897
80	-10.2147582184484
82	-10.2113375898651
84	-10.2289540139863
86	-10.2700092883367
88	-10.3367517121288
90	-10.4313955784711
92	-10.5562460521326
94	-10.7137752028768
96	-10.9067499080494
98	-11.1383424595403
100	-11.4122758839437
102	-11.7330016483619
104	-12.1059395933128
106	-12.5378180074097
108	-13.037158278385
110	-13.6150098563976
112	-14.2860824147379
114	-15.0705774449919
116	-15.997266278692
118	-17.108972300887
120	-18.4730122196232
122	-20.2030078787968
124	-22.5099026584881
126	-25.8374031654864
128	-31.1316579135953
130	-34.0152922902778
132	-27.2900369654013
134	-22.4666528226746
136	-19.060138801919
138	-16.404592927765
140	-14.2012856008933
142	-12.299694285201
144	-10.6157936467225
146	-9.09928536670013
148	-7.71858764310207
150	-6.45321411899116
152	-5.28954990014281
154	-4.21838121978846
156	-3.23337303640746
158	-2.33010751999404
160	-1.50545843024826
162	-0.757191940291413
164	-0.083668480241877
166	0.516303569970196
168	1.04360627026733
170	1.4988929678697
172	1.88264421270662
174	2.19520262901736
176	2.43679757168787
178	2.60756002106409
180	2.70756218274759


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan0-8.tsv <==
0	10


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan20-1.tsv <==
20	8.50928445435219


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan20-2.tsv <==
-180	-2.79868481963288
-178	-3.7251657143498
-176	-4.73880502034556
-174	-5.82658073511781
-172	-6.96164708165008
-170	-8.09594928661046
-168	-9.15467882798166
-166	-10.0420775214701
-164	-10.6698584146696
-162	-11.0008326752269
-160	-11.0706824316729
-158	-10.9637398958383
-156	-10.7692006987863
-154	-10.5530815095437
-152	-10.3533791772045
-150	-10.18553621252
-148	-10.0497614742979
-146	-9.93694913927298
-144	-9.83306069985263
-142	-9.72257078547273
-140	-9.59135957522352
-138	-9.42904154735991
-136	-9.22999483684084
-134	-8.99549834404321
-132	-8.73003848942792
-130	-8.44178887596601
-128	-8.14030474878082
-126	-7.83501681347812
-124	-7.53422248432594
-122	-7.24458147899755
-120	-6.97099932455485
-118	-6.71675028714071
-116	-6.48371848894423
-114	-6.27267455264359
-112	-6.08353515050656
-110	-5.91559638526193
-108	-5.76771943867758
-106	-5.63848538164874
-104	-5.52631292637938
-102	-5.42955253124419
-100	-5.34655783031714
-98	-5.27574250880754
-96	-5.21562428477743
-94	-5.16485821155485
-92	-5.12226357284812
-90	-5.08684606459363
-88	-5.05781157656727
-86	-5.03458309845542
-84	-5.01679824469997
-82	-5.00431912499148
-80	-4.99723186421908
-78	-4.99584065446327
-76	-5.00065727503315
-74	-5.01239181353954
-72	-5.03193142868641
-70	-5.06032154408269
-68	-5.09873675614357
-66	-5.14845271058522
-64	-5.21080517244159
-62	-5.28714751506176
-60	-5.37879805023012
-58	-5.48697052839739
-56	-5.61268665875462
-54	-5.7566566797394
-52	-5.91910768206009
-50	-6.09953411327172
-48	-6.29632716350462
-46	-6.50622498575667
-44	-6.72353623027452
-42	-6.93968472068318
-40	-7.13945559219457
-38	-7.30288240562132
-36	-7.40236686393814
-34	-7.40416117724971
-32	-7.27263789675716
-30	-6.97828945209582
-28	-6.5070833956424
-26	-5.86618725921628
-24	-5.08222278875157
-22	-4.19322198974434
-20	-3.23897063260043
-18	-2.25538089511544
-16	-1.27035920471272
-14	-0.304624459739388
-12	0.627289205542078
-10	1.51553842358701
-8	2.35364757399993
-6	3.13749084344366
-4	3.86455683566964
-2	4.53344166203242
0	5.14350312184333
2	5.69470130713623
4	6.18721338401637
6	6.62159905262941
8	6.9986039328787
10	7.31913247710274
12	7.58421987322852
14	7.79501254593466
16	7.95275795310595
18	8.05879591519845
20	8.11455392348582
22	8.12148063498469
24	8.0812512636882
26	7.99551691371933
28	7.86603044795747
30	7.69462494572303
32	7.48321603229677
34	7.23380179611647
36	6.94846596732049
38	6.62938206393985
40	6.27881524317487
42	5.89912859589853
44	5.4927499358948
46	5.06227906471737
48	4.61039891816968
50	4.13987965506314
52	3.65361110372994
54	3.15459090441761
56	2.64591634720109
58	2.13077908954905
60	1.61244907268183
62	1.09425897882607
64	0.579580251819041
66	0.0717943502175806
68	-0.425742274706856
70	-0.909739290566851
72	-1.37701562874385
74	-1.82454743766104
76	-2.24951417210874
78	-2.64934452155523
80	-3.02175187364277
82	-3.36476235917476
84	-3.67673201580412
86	-3.95634718089648
88	-4.2026095996011
90	-4.41482193201549
92	-4.5925025516871
94	-4.73540534040512
96	-4.84342063283216
98	-4.91653674446688
100	-4.95479606305553
102	-4.95826292617019
104	-4.92700761440471
106	-4.86111894027783
108	-4.76073221216383
110	-4.62608989858527
112	-4.45762128776234
114	-4.25603850472554
116	-4.02243935900316
118	-3.75840028854298
120	-3.46605483953635
122	-3.1481346797905
124	-2.80797627009605
126	-2.44948320583504
128	-2.0770529948953
130	-1.69547576021244
132	-1.30981911206899
134	-0.925307701262209
136	-0.547181476231945
138	-0.180756926979825
140	0.168910282672769
142	0.496896021536616
144	0.798462122631198
146	1.06908345174685
148	1.304445763141
150	1.50043071658477
152	1.65309572351578
154	1.75864583318155
156	1.81340370767484
158	1.81377788377438
160	1.75628483743299
162	1.6372187483163
164	1.45316071370203
166	1.20051511339608
168	0.875613882152846
170	0.474704824356072
172	-0.00602926491139622
174	-0.570405020819536
176	-1.2220719764976
178	-1.96417439137173
180	-2.79868481963288


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan20-3.tsv <==
-180	-6.10866764186542
-178	-7.63646549161111
-176	-9.3775509587053
-174	-11.3626579645312
-172	-13.6241608494736
-170	-16.1809145059858
-168	-18.9822958739975
-166	-21.7421228181522
-164	-23.7130621520426
-162	-24.1983180520578
-160	-23.5643101313031
-158	-22.474255256622
-156	-21.1588788502596
-154	-19.6428870355221
-152	-17.9802458886944
-150	-16.2735789307714
-148	-14.6193789770218
-146	-13.0783062291184
-144	-11.6775537111063
-142	-10.423037489114
-140	-9.30956912345504
-138	-8.32704409704804
-136	-7.46334265397601
-134	-6.70757761851416
-132	-6.04794762922656
-130	-5.47418577741914
-128	-4.97693027833382
-126	-4.54768846550661
-124	-4.17875559349219
-122	-3.86312526600323
-120	-3.59440735976165
-118	-3.36675562402701
-116	-3.17480663705554
-114	-3.01363349365421
-112	-2.8787059338072
-110	-2.76586591374382
-108	-2.67130519781344
-106	-2.59155625986192
-104	-2.52348414433942
-102	-2.46428627512316
-100	-2.41149319356834
-98	-2.36297460569686
-96	-2.31694463739239
-94	-2.27196781895359
-92	-2.22696501802735
-90	-2.18121803169257
-88	-2.13436719739426
-86	-2.08642625112474
-84	-2.0377531981396
-82	-1.9890598894078
-80	-1.94139706570661
-78	-1.89613958241608
-76	-1.85496764272684
-74	-1.81984948661113
-72	-1.79301625967119
-70	-1.7769376732284
-68	-1.77429368867415
-66	-1.78794352662331
-64	-1.82088636352883
-62	-1.87621550725459
-60	-1.95706010640665
-58	-2.06650291802867
-56	-2.2074690282612
-54	-2.38256558475691
-52	-2.59384818674013
-50	-2.84248120024593
-48	-3.12824186749844
-46	-3.44881035211167
-44	-3.79879863840925
-42	-4.16895814380079
-40	-4.5429480005006
-38	-4.89830388630537
-36	-5.20467638451599
-34	-5.42601720641607
-32	-5.52588547999688
-30	-5.47580099017958
-28	-5.26341178375359
-26	-4.89578509877239
-24	-4.39567441454156
-22	-3.79337482911277
-20	-3.11854044351542
-18	-2.39696304816295
-16	-1.64741861709586
-14	-0.883802950937201
-12	-0.116399023702728
-10	0.646637512956117
-8	1.3982229358701
-6	2.13176619203618
-4	2.84096116986197
-2	3.51981025030133
0	4.16274874791205
2	4.76483130904363
4	5.32172626413884
6	5.82980595124924
8	6.28620450558979
10	6.68873927790424
12	7.03585193753848
14	7.32653563136162
16	7.56026249804733
18	7.73691240890139
20	7.85670930898327
22	7.92011486525403
24	7.92792885259592
26	7.88110980458201
28	7.78078646986745
30	7.62823864332207
32	7.4248817385153
34	7.17225473369409
36	6.87201569121327
38	6.52594295990303
40	6.13593759347599
42	5.70403617170206
44	5.23243097297581
46	4.72342073315269
48	4.17960233392937
50	3.60372731534758
52	2.99881286879389
54	2.36817206850283
56	1.71545262020768
58	1.0446832290229
60	0.360309425932011
62	-0.332773317711294
64	-1.02920752344259
66	-1.72318840863051
68	-2.40851902323867
70	-3.07871691166706
72	-3.72717613682104
74	-4.34738971710241
76	-4.93321253519696
78	-5.47914206614186
80	-5.98056585905699
82	-6.43393832366571
84	-6.83684451294474
86	-7.18792383553149
88	-7.48666475023672
90	-7.73311811053467
92	-7.92748871602344
94	-8.06988909369972
96	-8.16001002087224
98	-8.19698973093725
100	-8.17941807277954
102	-8.10550787463587
104	-7.97342510396235
106	-7.78175194119031
108	-7.52998834455389
110	-7.2190238201219
112	-6.85146010743665
114	-6.43172343454429
116	-5.96593973904408
118	-5.46160644502372
120	-4.9271484615291
122	-4.37143780199989
124	-3.80336735584265
126	-3.23151685689349
128	-2.66393263003787
130	-2.10801021775645
132	-1.5704625105515
134	-1.05734183178261
136	-0.574073663625715
138	-0.125697292052539
140	0.283376143250563
142	0.648976976824161
144	0.967216664824715
146	1.23439976208243
148	1.44695481432932
150	1.60136989079198
152	1.69413246357092
154	1.72166925414136
156	1.6802858213268
158	1.56610264466293
160	1.37501966057371
162	1.10239929283098
164	0.743434998899705
166	0.292636197861696
168	-0.256203015876844
170	-0.910199035892959
172	-1.67762539508937
174	-2.56824013075217
176	-3.59370346789911
178	-4.7681261120187
180	-6.10866764186542


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan20-4.tsv <==
-180	-1.75512984768406
-178	-2.76199504057087
-176	-3.87117267529243
-174	-5.05979508386231
-172	-6.28170947769806
-170	-7.45812187309263
-168	-8.47997550882789
-166	-9.24057654751012
-164	-9.6952157800788
-162	-9.89568769375895
-160	-9.95890640761483
-158	-10.0075752930459
-156	-10.1387802243412
-154	-10.4196862869985
-152	-10.9013583083942
-150	-11.6319761111231
-148	-12.6710007518682
-146	-14.1074904783814
-144	-16.0910259045452
-142	-18.8855177502774
-140	-22.8225064621998
-138	-25.8746364758684
-136	-22.3997385806159
-134	-18.2209930461472
-132	-15.1605945197688
-130	-12.8714363575691
-128	-11.0857442062124
-126	-9.64895416454746
-124	-8.46779019924233
-122	-7.48214906025331
-120	-6.65099500756242
-118	-5.94493340571024
-116	-5.34206786395678
-114	-4.82555746726536
-112	-4.38210945332992
-110	-4.00101623878153
-108	-3.67351376502142
-106	-3.39234899937786
-104	-3.15147700137369
-102	-2.94584855145166
-100	-2.77125583289334
-98	-2.62422160177501
-96	-2.50191741714852
-94	-2.40210169401747
-92	-2.32307381085963
-90	-2.26363979776335
-88	-2.2230834602856
-86	-2.20115003503879
-84	-2.19801835865497
-82	-2.21429383969418
-80	-2.25099571235833
-78	-2.30954439838249
-76	-2.39175143349096
-74	-2.49981193776633
-72	-2.63629226560714
-70	-2.80412007599013
-68	-3.00656772259901
-66	-3.24723073115273
-64	-3.52999080481921
-62	-3.85896211354473
-60	-4.23840105682166
-58	-4.67256365021881
-56	-5.16547715375897
-54	-5.72058381056479
-52	-6.34018722504302
-50	-7.02462371451048
-48	-7.77105118107066
-46	-8.57180133757075
-44	-9.41236731239723
-42	-10.2704624385639
-40	-11.1106518969408
-38	-11.8900149572453
-36	-12.5571931627427
-34	-13.0549856310346
-32	-13.318531875343
-30	-13.2723252188071
-28	-12.8412924281915
-26	-11.9890473899282
-24	-10.7575144570595
-22	-9.25889626531563
-20	-7.62408454623097
-18	-5.96066592023132
-16	-4.3386701808322
-14	-2.79789723836492
-12	-1.35815130878854
-10	-0.0274950322354943
-8	1.1924515540476
-6	2.30341048959367
-4	3.30870803689183
-2	4.21233103956521
0	5.01842687145451
2	5.73110646538811
4	6.35413246995786
6	6.8911205794346
8	7.3454002358873
10	7.72005540013202
12	8.01795119627858
14	8.24176242039589
16	8.39400563525155
18	8.47706770984376
20	8.4932343222123
22	8.44469341626593
24	8.33360431563944
26	8.16213010256504
28	7.93240902581433
30	7.64660966460238
32	7.3069627606359
34	6.91579392889157
36	6.47556485153949
38	5.98892230133448
40	5.45875339890108
42	4.88825557090807
44	4.28088190347048
46	3.64094314160367
48	2.97296214798744
50	2.28224468512349
52	1.57487935745376
54	0.857794837441899
56	0.138769694749518
58	-0.573636910300007
60	-1.27028668796193
62	-1.94181051893041
64	-2.57911859335017
66	-3.17403138053528
68	-3.71994693093828
70	-4.21241892581992
72	-4.6495100883092
74	-5.03183904518206
76	-5.36230914799125
78	-5.64559808185138
80	-5.88752768053346
82	-6.09444859407252
84	-6.27273059292614
86	-6.42839914605709
88	-6.5669111453156
90	-6.69306533647164
92	-6.81091885195485
94	-6.92385319660202
96	-7.03451746753433
98	-7.14479325427995
100	-7.25568650220902
102	-7.3671304634615
104	-7.47768608236258
106	-7.58413538455762
108	-7.68097006969497
110	-7.75985945522849
112	-7.80923480029441
114	-7.81426529970078
116	-7.75760069992814
118	-7.62122276770972
120	-7.38945133547061
122	-7.0524893783148
124	-6.60927625297941
126	-6.06836196904949
128	-5.44637008520566
130	-4.76479560453253
132	-4.04649823704001
134	-3.31298460044247
136	-2.58285415992879
138	-1.87133285087971
140	-1.19072434276834
142	-0.550330412822341
144	0.042529826907949
146	0.582116758320027
148	1.0638260667518
150	1.48383762742341
152	1.83884885265795
154	2.12587164092415
156	2.34207974541017
158	2.48469205026555
160	2.55085678419767
162	2.53757228398809
164	2.44174668047341
166	2.25998068578579
168	1.98858847052486
170	1.62357464108202
172	1.16065540903767
174	0.595351645828599
176	-0.0767625114121868
178	-0.859527364882585
180	-1.75512984768406


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan20-5.tsv <==
-180	-1.77131426041534
-178	-2.78169038142524
-176	-3.89488085000485
-174	-5.0880270655719
-172	-6.31482208230968
-170	-7.49599888758105
-168	-8.52164850268515
-166	-9.2842160279018
-164	-9.73891088070909
-162	-9.93849257484243
-160	-10.0011495891182
-158	-10.0504395410425
-156	-10.1838521798672
-154	-10.4687606466321
-152	-10.9565203551283
-150	-11.6958827668628
-148	-12.7474212477262
-146	-14.2023503375067
-144	-16.2145335014354
-142	-19.0557462792675
-140	-23.0496343478043
-138	-25.883447315479
-136	-22.1962840406839
-134	-18.060447231516
-132	-15.0399511574965
-130	-12.7765549145995
-128	-11.0081059405865
-126	-9.58353039636318
-124	-8.41144403484772
-122	-7.43281009566407
-120	-6.60722855574774
-118	-5.90570356389908
-116	-5.3065999490054
-114	-4.79325420205722
-112	-4.35249767777041
-110	-3.97371178481662
-108	-3.6481975286617
-106	-3.36875019624203
-104	-3.12936113422691
-102	-2.92500857456425
-100	-2.75150551068285
-98	-2.60539043555373
-96	-2.483846667542
-94	-2.38464121875225
-92	-2.30607948231618
-90	-2.24697133241288
-88	-2.20660253689388
-86	-2.18471868169297
-84	-2.18149732544112
-82	-2.19754109490157
-80	-2.2338648698663
-78	-2.29188303702121
-76	-2.37339921502323
-74	-2.48059844930406
-72	-2.61603446214897
-70	-2.78261918775245
-68	-2.98360550048685
-66	-3.22256478541589
-64	-3.50334884220063
-62	-3.83003473924338
-60	-4.20683285397538
-58	-4.63794215999559
-56	-5.12731956789764
-54	-5.67832139711532
-52	-6.29314838162483
-50	-6.97201814306216
-48	-7.71196106106025
-46	-8.50519107761943
-44	-9.33713196758677
-42	-10.1855348631677
-40	-11.015252099647
-38	-11.7839847485198
-36	-12.4415084482732
-34	-12.9324183739571
-32	-13.1944108879863
-30	-13.1549132196209
-28	-12.7404915492178
-26	-11.9126552861984
-24	-10.7075595840834
-22	-9.2317795989643
-20	-7.61375165505807
-18	-5.96139802674253
-16	-4.34614309982101
-14	-2.80917585055895
-12	-1.37134236382523
-10	-0.0414052787783275
-8	1.17856619962046
-6	2.29001063971108
-4	3.29607585266075
-2	4.2006359102238
0	5.00776647461376
2	5.72153232172729
4	6.3456674140054
6	6.8837678730287
8	7.33915093222991
10	7.71489268462125
12	8.01385317769541
14	8.23870387441247
16	8.39195903447372
18	8.47600374260546
20	8.49312202203391
22	8.44550013836878
24	8.33529462979399
26	8.16466591295287
28	7.93574822022952
30	7.65070484959135
32	7.31175966665678
34	6.92122945488972
36	6.48156470159186
38	5.99539816581102
40	5.46559965648019
42	4.89534552375373
44	4.28806390316569
46	3.64803545802699
48	2.97974954299044
50	2.28847479241222
52	1.58026105594556
54	0.861999721269037
56	0.141438264006819
58	-0.572882662187684
60	-1.27182308074221
62	-1.94598446768135
64	-2.58621456900769
66	-3.18423788816271
68	-3.73332939451035
70	-4.22890606718053
72	-4.66889844670205
74	-5.05381564011663
76	-5.38648734615845
78	-5.67155869883913
80	-5.91485724184388
82	-6.12276904020321
84	-6.30171803796387
86	-6.45779208531756
88	-6.59651019705151
90	-6.72272705198644
92	-6.84054557525418
94	-6.95338095947893
96	-7.06390219469575
98	-7.173995673678
100	-7.28465535318168
102	-7.39578337802516
104	-7.50588752245484
106	-7.61167159988767
108	-7.70752242830496
110	-7.78498037379389
112	-7.83233492884932
114	-7.83462586926748
116	-7.7744275396063
118	-7.63375186705323
120	-7.39709462833904
122	-7.05497875878825
124	-6.60674625584861
126	-6.06133067267721
128	-5.4356276164964
130	-4.7512520991318
132	-4.0310482355233
134	-3.29641921604396
136	-2.56582322640935
138	-1.85434271572584
140	-1.17415505682124
142	-0.534460316680163
144	0.0575001935434423
146	0.59604378089248
148	1.07660630039582
150	1.49539486350212
152	1.84912435155436
154	2.13481677051866
156	2.34965036771738
158	2.49084410686908
160	2.55554244999354
162	2.54073704154003
164	2.44332588543505
166	2.25989617085603
168	1.98674457583539
170	1.61985338409871
172	1.15491038909721
174	0.587400273917216
176	-0.0871487864426019
178	-0.872634807517031
180	-1.77131426041534


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan20-6.tsv <==
-180	-1.76902147872293
-178	-2.77756842799853
-176	-3.88860591051184
-174	-5.07913062387727
-172	-6.30264117691946
-170	-7.47967490471118
-168	-8.50027183366278
-166	-9.25714834447034
-164	-9.70603032501519
-162	-9.90001421418136
-160	-9.957162204287
-158	-10.0005774297864
-156	-10.1271598394499
-154	-10.4036317181005
-152	-10.880499575105
-150	-11.6052215558788
-148	-12.636134590733
-146	-14.0601512030705
-144	-16.0219051299518
-142	-18.7715257361497
-140	-22.5998550235955
-138	-25.5676254890729
-136	-22.3319321786599
-134	-18.2264790094317
-132	-15.1800528509621
-130	-12.8931933804454
-128	-11.1070550964711
-126	-9.66915646425885
-124	-8.48679413844352
-122	-7.50003030432067
-120	-6.66787021551388
-118	-5.96092022466942
-116	-5.35727276154952
-114	-4.84007315817722
-112	-4.39601560561975
-110	-4.01438115940419
-108	-3.68639620123601
-106	-3.40479979751377
-104	-3.16354052076311
-102	-2.95756386327344
-100	-2.78265772179937
-98	-2.63534142271236
-96	-2.5127838322064
-94	-2.41274134298448
-92	-2.33351192840625
-90	-2.27390081358605
-88	-2.23319162568492
-86	-2.2111300160674
-84	-2.20789597308234
-82	-2.22409681470377
-80	-2.26075455989092
-78	-2.31929344963987
-76	-2.40153004030031
-74	-2.50966594100534
-72	-2.64627577765932
-70	-2.81429770407336
-68	-3.01701736565391
-66	-3.25804714432257
-64	-3.54129017097491
-62	-3.87088795515053
-60	-4.25113185231705
-58	-4.6863225912684
-56	-5.18054438637988
-54	-5.73731119883569
-52	-6.35901481640223
-50	-7.04609490654209
-48	-7.79581942969673
-46	-8.60061334131103
-44	-9.44599614722382
-42	-10.309561604995
-40	-11.1554487526853
-38	-11.9399360795764
-36	-12.6104540389458
-34	-13.1084079001656
-32	-13.3678430363169
-30	-13.3131379520268
-28	-12.8707012841447
-26	-12.0070012357281
-24	-10.7665870481651
-22	-9.2625361178401
-20	-7.62507475435348
-18	-5.96069839942981
-16	-4.33858682107449
-14	-2.79804245345004
-12	-1.35862045356228
-10	-0.0282730870234059
-8	1.19142131606968
-6	2.30219521660808
-4	3.30737234650307
-2	4.21093250314393
0	5.01701518499887
2	5.72972412020656
4	6.35281577040829
6	6.88990069715012
8	7.34430422072745
10	7.71910695409024
12	8.01717127693136
14	8.24116968954315
16	8.39361677102621
18	8.47689760792111
20	8.49329621164734
22	8.44499854034048
24	8.33416292844669
26	8.16295032652035
28	7.93349709403527
30	7.64796975144962
32	7.3085967939855
34	6.91770140037567
36	6.47774264777223
38	5.99136458772335
40	5.46145160322781
42	4.89119852390118
44	4.28405657599822
46	3.6443341136799
48	2.97655421304786
50	2.28602403094242
52	1.57883604186489
54	0.861925984722631
56	0.143083357982264
58	-0.56911752991816
60	-1.26551926891624
62	-1.93673080297653
64	-2.57363984422037
66	-3.16804709416472
68	-3.71333720926579
70	-4.20505999923605
72	-4.64128536675207
74	-5.02264955537259
76	-5.35208125635481
78	-5.63428731284978
80	-5.87511846531678
82	-6.08095081394953
84	-6.25817411508233
86	-6.41282761499751
88	-6.55037592185335
90	-6.67562015411569
92	-6.79261549881439
94	-6.90473816863373
96	-7.01462977638287
98	-7.12416337710753
100	-7.2343367064432
102	-7.34507691795181
104	-7.45494339953236
106	-7.56072452169346
108	-7.65693060247734
110	-7.73526690871044
112	-7.78422247187267
114	-7.78904726021397
116	-7.73248837886286
118	-7.59662370160583
120	-7.36583932465531
122	-7.03034497397598
124	-6.58901300705202
126	-6.05026549836328
128	-5.43057216262136
130	-4.75128677843281
132	-4.03516522704067
134	-3.30365388948203
136	-2.57532872269229
138	-1.865418340386
140	-1.18624048986182
142	-0.547119712119722
144	0.044601430083585
146	0.58316104878542
148	1.0639348012797
150	1.4830850105092
152	1.83729379932994
154	2.1235596310236
156	2.33904419880439
158	2.4809552048539
160	2.54643044492433
162	2.53245664237103
164	2.4359307376569
166	2.25344068019093
168	1.98128603108087
170	1.61545423668022
172	1.15164103914944
174	0.585342864460173
176	-0.0878947930657742
178	-0.871943946746811
180	-1.76902147872293


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan20-7.tsv <==
-180	-2.6761711058211
-178	-3.80542101474258
-176	-5.05559135486236
-174	-6.40329376289959
-172	-7.79361965828577
-170	-9.12256718515059
-168	-10.2364488495097
-166	-10.9862164153376
-164	-11.3291261470434
-162	-11.3671953939362
-160	-11.2680838076327
-158	-11.1730264770013
-156	-11.1689495327123
-154	-11.294882629382
-152	-11.5578248135426
-150	-11.9375513505995
-148	-12.3826944891261
-146	-12.8020302651087
-144	-13.065327071043
-142	-13.0386683077117
-140	-12.6558728497402
-138	-11.9626098267165
-136	-11.0775555760468
-134	-10.1227900832687
-132	-9.18164620063783
-130	-8.30044717847835
-128	-7.49971757978074
-126	-6.78523130316551
-124	-6.15517130849425
-122	-5.60416737414965
-120	-5.12542231815245
-118	-4.7117886517347
-116	-4.35628778949685
-114	-4.05234907609875
-112	-3.79389956539247
-110	-3.57539151192418
-108	-3.3917925421209
-106	-3.23856767261011
-104	-3.1116563516962
-102	-3.0074520304717
-100	-2.92278470668984
-98	-2.854907627073
-96	-2.80148761376772
-94	-2.76059565101068
-92	-2.73070208029467
-90	-2.7106719371666
-88	-2.69975705292668
-86	-2.69759918438271
-84	-2.70420857653399
-82	-2.71996476038672
-80	-2.74560410958934
-78	-2.78220422441156
-76	-2.83116556091776
-74	-2.8941932536343
-72	-2.97326862047524
-70	-3.07062011667859
-68	-3.18868585662536
-66	-3.33006934333809
-64	-3.49748137189114
-62	-3.69366947542267
-60	-3.92132705603432
-58	-4.18297137313901
-56	-4.48078401021184
-54	-4.8163969906435
-52	-5.19060149933161
-50	-5.60295344912614
-48	-6.05123018038411
-46	-6.53068732574457
-44	-7.03306543113525
-42	-7.54596045076705
-40	-8.04815001959464
-38	-8.51138282537287
-36	-8.89598511008707
-34	-9.15125908058337
-32	-9.21994916048378
-30	-9.05004517277405
-28	-8.61206161232881
-26	-7.91238918500615
-24	-6.99232768445813
-22	-5.91324836366528
-20	-4.73851583424713
-18	-3.52287866448857
-16	-2.30740669235278
-14	-1.12115995326544
-12	0.016359391170788
-10	1.09255105367838
-8	2.09958400207658
-6	3.03285330740151
-4	3.88990682294987
-2	4.66972225372509
0	5.37221936587954
2	5.99797841518482
4	6.5479082989912
6	7.02320050290129
8	7.42522629238243
10	7.75546336914948
12	8.01546071054879
14	8.20681783215736
16	8.33117742196307
18	8.39022317430888
20	8.38568480316403
22	8.31930301478377
24	8.19296312873175
26	8.0086110617213
28	7.76829132480922
30	7.47418448901641
32	7.1286419472979
34	6.73422446419344
36	6.2937513184845
38	5.81035788894275
40	5.28755825946924
42	4.72931963265969
44	4.14008346219911
46	3.52500547003573
48	2.88982014274205
50	2.2409413174293
52	1.58545778337753
54	0.93102969413039
56	0.28569603075451
58	-0.342417810533666
60	-0.945504782436523
62	-1.51654428619247
64	-2.04978016369145
66	-2.5411216393981
68	-2.98838604415469
70	-3.39132992121473
72	-3.75146224879793
74	-4.07169019149508
76	-4.35587338713822
78	-4.60837271827645
80	-4.83365644592526
82	-5.03600162249827
84	-5.21930157315247
86	-5.38695882986437
88	-5.5418417623981
90	-5.68629544795219
92	-5.82210489076203
94	-5.95056423059753
96	-6.0724090075416
98	-6.18776782614277
100	-6.29605979394935
102	-6.39583799683048
104	-6.48458784860338
106	-6.55850075506545
108	-6.61224538777248
110	-6.63882255123018
112	-6.62959511915298
114	-6.57462839617493
116	-6.46346406391538
118	-6.28635847666729
120	-6.03586276395088
122	-5.70838842699543
124	-5.30529314323238
126	-4.83309649995325
128	-4.30274057999527
130	-3.72816634740343
132	-3.12466941055373
134	-2.50745706413272
136	-1.89061173492936
138	-1.28666063480912
140	-0.706358283811807
142	-0.158676714900507
144	0.348827367069215
146	0.809803289763749
148	1.21884372011855
150	1.5712477531977
152	1.86281959335151
154	2.08969887701611
156	2.24821993108599
158	2.33479385044827
160	2.34581819469929
162	2.2774435551889
164	2.12581441296782
166	1.8866865403135
168	1.55544700781115
170	1.12704469033837
172	0.595952256855631
174	-0.0438159840347794
176	-0.798542504103461
178	-1.67435969479815
180	-2.6761711058211


==> Figures/single-driven-single-beam/SDSB_result_data/SDSB_result_scan20-8.tsv <==
20	10


==> Figures/single-driven-single-beam/SDSB_result_data_simu/SDSB_polardata_analytical.txt <==
-3.14159265358979,-1.76902108835388
-3.10668606854991,-2.77756806060878
-3.07177948351002,-3.88860558355982
-3.03687289847013,-5.07913035710699
-3.00196631343025,-6.30264098790119
-2.96705972839036,-7.47967479819252
-2.93215314335047,-8.50027178566591
-2.89724655831059,-9.25714829435946
-2.8623399732707,-9.70603019447975
-2.82743338823081,-9.90001394355897
-2.79252680319093,-9.95716177055941
-2.75762021815104,-10.0005768375087
-2.72271363311115,-10.1271591040251
-2.68780704807127,-10.4036308545543
-2.65290046303138,-10.8804985926536
-2.61799387799149,-11.6052204548811
-2.58308729295161,-12.6361333586392
-2.54818070791172,-14.0601498049937
-2.51327412287183,-16.0219034829881
-2.47836753783195,-18.7715236304616
-2.44346095279206,-20
-2.40855436775217,-20
-2.37364778271229,-20
-2.3387411976724,-18.2264780921514
-2.30383461263252,-15.1800520241172
-2.26892802759263,-12.8931925472652
-2.23402144255274,-11.1070542386924
-2.19911485751286,-9.6691555804766
-2.16420827247297,-8.48679323117991
-2.12930168743308,-7.50002937678583
-2.0943951023932,-6.66786927073115
-2.05948851735331,-5.96091926525991
-2.02458193231342,-5.35727178971187
-1.98967534727354,-4.84007217572376
-1.95476876223365,-4.39601461402439
-1.91986217719376,-4.0143801598507
-1.88495559215388,-3.68639519466213
-1.85004900711399,-3.40479878465222
-1.8151424220741,-3.16353950218033
-1.78023583703422,-2.95756283940784
-1.74532925199433,-2.78265669299878
-1.71042266695444,-2.6353403892734
-1.67551608191456,-2.51278279441466
-1.64060949687467,-2.41274030115711
-1.60570291183478,-2.33351088293671
-1.5707963267949,-2.27389976499098
-1.53588974175501,-2.23319057465419
-1.50098315671512,-2.21112896351585
-1.46607657167524,-2.20789492020627
-1.43116998663535,-2.22409576303957
-1.39626340159546,-2.26075351137888
-1.36135681655558,-2.31929240669413
-1.32645023151569,-2.40152900588622
-1.2915436464758,-2.50966491872865
-1.25663706143592,-2.64627477187001
-1.22173047639603,-2.81429671998917
-1.18682389135614,-3.01701640951355
-1.15191730631626,-3.25804622357317
-1.11701072127637,-3.54128929450884
-1.08210413623648,-3.87088713360182
-1.0471975511966,-4.25113109843121
-1.01229096615671,-4.68632192035583
-0.977384381116825,-5.1805438168499
-0.942477796076938,-5.73731075278049
-0.907571211037051,-6.35901452014041
-0.872664625997165,-7.04609479089822
-0.837758040957278,-7.79581952957729
-0.802851455917392,-8.60061369377329
-0.767944870877505,-9.44599678682762
-0.733038285837618,-10.309562555332
-0.698131700797732,-11.1554500122011
-0.663225115757845,-11.9399376067761
-0.628318530717959,-12.6104557417776
-0.593411945678072,-13.1084096400004
-0.558505360638185,-13.3678446504949
-0.523598775598299,-13.3131392905435
-0.488692190558412,-12.8707022507677
-0.453785605518526,-12.0070018155358
-0.418879020478639,-10.7665872978897
-0.383972435438752,-9.26253612394361
-0.349065850398866,-7.62507459540515
-0.314159265358979,-5.9606981328954
-0.279252680319093,-4.33858648536362
-0.244346095279206,-2.79804207409188
-0.20943951023932,-1.35862004814933
-0.174532925199433,-0.0282726683181246
-0.139626340159546,1.19142173833695
-0.10471975511966,2.30219563470751
-0.0698131700797732,3.30737275409447
-0.0349065850398866,4.2109328948977
0,5.01701555634547
0.0349065850398866,5.72972446714552
0.0698131700797732,6.35281608943378
0.10471975511966,6.88990098509814
0.139626340159546,7.34430447472264
0.174532925199433,7.71910717148704
0.20943951023932,8.01717145526715
0.244346095279206,8.24116982650134
0.279252680319093,8.39361686440767
0.314159265358979,8.47689765562249
0.349065850398866,8.4932962116473
0.383972435438752,8.44499849068606
0.418879020478639,8.3341628272658
0.453785605518526,8.1629501720222
0.488692190558412,7.93349688453014
0.523598775598299,7.64796948537911
0.558505360638185,7.30859646996823
0.593411945678072,6.91770101727191
0.628318530717959,6.47774220477291
0.663225115757845,5.99136408446991
0.698131700797732,5.46145103997072
0.733038285837618,4.89119790170516
0.767944870877505,4.28405589697916
0.802851455917392,3.64433338139532
0.837758040957278,2.97655343281595
0.872664625997165,2.28602321030247
0.907571211037051,1.57883519104568
0.942477796076938,0.861925117085015
0.977384381116825,0.143082490348789
1.01229096615671,-0.569118377168648
1.0471975511966,-1.26552007214021
1.08210413623648,-1.93673153608218
1.11701072127637,-2.57364048008309
1.15191730631626,-3.16804760657831
1.18682389135614,-3.71333757518641
1.22173047639603,-4.20506020091954
1.25663706143592,-4.64128539333202
1.2915436464758,-5.0226494035441
1.32645023151569,-5.35208093006599
1.36135681655558,-5.63428682216732
1.39626340159546,-5.87511782480743
1.43116998663535,-6.08095004095748
1.46607657167524,-6.25817322819823
1.50098315671512,-6.4128266328901
1.53588974175501,-6.55037486250731
1.5707963267949,-6.67561903444423
1.60570291183478,-6.79261433458444
1.64060949687467,-6.90473697460802
1.67551608191456,-7.01462856664141
1.71042266695444,-7.12416216548762
1.74532925199433,-7.23433550707536
1.78023583703422,-7.34507574586287
1.8151424220741,-7.45494227128052
1.85004900711399,-7.56072345596708
1.88495559215388,-7.65692962052036
1.91986217719376,-7.73526603433587
1.95476876223365,-7.78422173071056
1.98967534727354,-7.7890466777755
2.02458193231342,-7.73248797714759
2.05948851735331,-7.59662349451332
2.0943951023932,-7.36583931335524
2.12930168743308,-7.03034514416592
2.16420827247297,-6.58901332981769
2.19911485751286,-6.05026593481537
2.23402144255274,-5.43057267055452
2.26892802759263,-4.75128731848085
2.30383461263252,-4.03516576659232
2.3387411976724,-3.30365440406501
2.37364778271229,-2.57532919551245
2.40855436775217,-1.86541876093462
2.44346095279206,-1.18624085237287
2.47836753783195,-0.547120014095346
2.51327412287183,0.0446011889762097
2.54818070791172,0.58316086752815
2.58308729295161,1.06393467805892
2.61799387799149,1.48308494307771
2.65290046303138,1.83729378523042
2.68780704807127,2.12355966771576
2.72271363311115,2.33904428372664
2.75762021815104,2.48095533544039
2.79252680319093,2.5464306185845
2.82743338823081,2.5324568564599
2.8623399732707,2.43593098940499
2.89724655831059,2.25344096661747
2.93215314335047,1.98128634887726
2.96705972839036,1.61545458205523
3.00196631343025,1.15164140762145
3.03687289847013,0.585343250578066
3.07177948351002,-0.0878943960967765
3.10668606854991,-0.871943547556968
3.14159265358979,-1.76902108835388


==> Figures/single-driven-single-beam/SDSB_result_data_simu/SDSB_polardata_simu.txt <==
-3.14159265358979,1.17366389179972
-3.10668606854991,0.534802400375748
-3.07177948351002,-0.10350940418243
-3.03687289847013,-0.711033294196063
-3.00196631343025,-1.25696976103135
-2.96705972839036,-1.71693177334807
-2.93215314335047,-2.08046266632252
-2.89724655831059,-2.35522810143399
-2.8623399732707,-2.56532709397595
-2.82743338823081,-2.74489295989702
-2.79252680319093,-2.93076916903198
-2.75762021815104,-3.1572762395266
-2.72271363311115,-3.45493809643978
-2.68780704807127,-3.8496019205986
-2.65290046303138,-4.36536862880162
-2.61799387799149,-5.02701438105492
-2.58308729295161,-5.86358288785329
-2.54818070791172,-6.91351843167413
-2.51327412287183,-8.23314731109433
-2.47836753783195,-9.91288115936048
-2.44346095279206,-12.1130421110193
-2.40855436775217,-15.1572264287541
-2.37364778271229,-19.821265143416
-2.3387411976724,-20
-2.30383461263252,-20
-2.26892802759263,-17.1603711276147
-2.23402144255274,-13.6073858048015
-2.19911485751286,-11.1480811455054
-2.16420827247297,-9.30723748426267
-2.12930168743308,-7.86403464669677
-2.0943951023932,-6.69900213405494
-2.05948851735331,-5.74018120888056
-2.02458193231342,-4.94073196650575
-1.98967534727354,-4.26834681555695
-1.95476876223365,-3.69973363600883
-1.91986217719376,-3.21751654174793
-1.88495559215388,-2.80839309858957
-1.85004900711399,-2.46198059006261
-1.8151424220741,-2.17007055563352
-1.78023583703422,-1.92613129729479
-1.74532925199433,-1.72496074826541
-1.71042266695444,-1.56245203695032
-1.67551608191456,-1.43541867847039
-1.64060949687467,-1.34148030897067
-1.60570291183478,-1.27897344634373
-1.5707963267949,-1.24689917236568
-1.53588974175501,-1.24488643888704
-1.50098315671512,-1.27317243488215
-1.46607657167524,-1.33260743370596
-1.43116998663535,-1.42467565083151
-1.39626340159546,-1.55152877809532
-1.36135681655558,-1.71604778361843
-1.32645023151569,-1.92193217963448
-1.2915436464758,-2.17382006378251
-1.25663706143592,-2.47746755452035
-1.22173047639603,-2.83998723651459
-1.18682389135614,-3.27019182354792
-1.15191730631626,-3.77908587277355
-1.11701072127637,-4.38058033783045
-1.08210413623648,-5.09255631651793
-1.0471975511966,-5.93848237988407
-1.01229096615671,-6.9499162986018
-0.977384381116825,-8.17038935244947
-0.942477796076938,-9.66112824791952
-0.907571211037051,-11.5071439450326
-0.872664625997165,-13.8073147142946
-0.837758040957278,-16.5332995001176
-0.802851455917392,-18.7340138631699
-0.767944870877505,-18.0873781817731
-0.733038285837618,-15.4528496418076
-0.698131700797732,-12.8868279332371
-0.663225115757845,-10.8126542497564
-0.628318530717959,-9.1729879573591
-0.593411945678072,-7.87260598290255
-0.558505360638185,-6.83691376647188
-0.523598775598299,-6.00993526407092
-0.488692190558412,-5.34638792938739
-0.453785605518526,-4.80495914372585
-0.418879020478639,-4.34334256492509
-0.383972435438752,-3.91542710416162
-0.349065850398866,-3.47224941298803
-0.314159265358979,-2.96594076978871
-0.279252680319093,-2.36109093149009
-0.244346095279206,-1.64341937747731
-0.20943951023932,-0.823323092868817
-0.174532925199433,0.0697530237595601
-0.139626340159546,0.998097685216257
-0.10471975511966,1.92548450284432
-0.0698131700797732,2.82255072854023
-0.0349065850398866,3.66812009434477
0,4.44825341598644
0.0349065850398866,5.15470184053251
0.0698131700797732,5.7827169045596
0.10471975511966,6.33055880014313
0.139626340159546,6.79803155373462
0.174532925199433,7.18599412764822
0.20943951023932,7.4959419259871
0.244346095279206,7.72975257806271
0.279252680319093,7.88951942831853
0.314159265358979,7.97746113459452
0.349065850398866,7.99587127328864
0.383972435438752,7.94708076346888
0.418879020478639,7.83347843692841
0.453785605518526,7.65755586851027
0.488692190558412,7.42186780581189
0.523598775598299,7.12909693470381
0.558505360638185,6.78210236261368
0.593411945678072,6.38397277299863
0.628318530717959,5.93810126581853
0.663225115757845,5.44826327388532
0.698131700797732,4.91871363869584
0.733038285837618,4.35428747041635
0.767944870877505,3.76033498585068
0.802851455917392,3.14348862310859
0.837758040957278,2.51075849744491
0.872664625997165,1.87016139364803
0.907571211037051,1.23052810539459
0.942477796076938,0.601285118880309
0.977384381116825,-0.0079025025364133
1.01229096615671,-0.587646223808263
1.0471975511966,-1.12947539469647
1.08210413623648,-1.62649744018596
1.11701072127637,-2.07397287941298
1.15191730631626,-2.46964703549529
1.18682389135614,-2.81377314730856
1.22173047639603,-3.10881712386479
1.25663706143592,-3.35892784641941
1.2915436464758,-3.56929741303247
1.32645023151569,-3.74555019022047
1.36135681655558,-3.89324401531442
1.39626340159546,-4.01752667226842
1.43116998663535,-4.1229440738962
1.46607657167524,-4.21336929521746
1.50098315671512,-4.29201142048187
1.53588974175501,-4.3614734823198
1.5707963267949,-4.42382702101395
1.60570291183478,-4.48064890286289
1.64060949687467,-4.5330990648275
1.67551608191456,-4.58189844367193
1.71042266695444,-4.62730118611832
1.74532925199433,-4.66900921733262
1.78023583703422,-4.70604313773796
1.8151424220741,-4.73656301982181
1.85004900711399,-4.75765825384889
1.88495559215388,-4.76512062008122
1.91986217719376,-4.75325412943604
1.95476876223365,-4.71480051426103
1.98967534727354,-4.64107638826825
2.02458193231342,-4.52244797054985
2.05948851735331,-4.34922675241601
2.0943951023932,-4.11294993309981
2.12930168743308,-3.80786852289843
2.16420827247297,-3.43225698877312
2.19911485751286,-2.98914048009891
2.23402144255274,-2.48617881941455
2.26892802759263,-1.934741307433
2.30383461263252,-1.34849656936704
2.3387411976724,-0.741932735447643
2.37364778271229,-0.129114022190112
2.40855436775217,0.477189149289972
2.44346095279206,1.06536420642127
2.47836753783195,1.62594901935436
2.51327412287183,2.1508661997337
2.54818070791172,2.63339184496281
2.58308729295161,3.06792165995817
2.61799387799149,3.44974208864745
2.65290046303138,3.77483820469111
2.68780704807127,4.03973241288146
2.72271363311115,4.24136596849427
2.75762021815104,4.37701057524794
2.79252680319093,4.44419081230208
2.82743338823081,4.44072485370177
2.8623399732707,4.36476304456447
2.89724655831059,4.21480496808327
2.93215314335047,3.98987765533246
2.96705972839036,3.68978798496336
3.00196631343025,3.31549763867617
3.03687289847013,2.86968645094041
3.07177948351002,2.35753511555222
3.10668606854991,1.78775641940148
3.14159265358979,1.17366389179972

